A Robust Two-Level Schwarz Preconditioner For Sparse Matrices

This paper introduces a fully algebraic two-level additive Schwarz preconditioner for general sparse large-scale matrices. The preconditioner is analyzed for symmetric positive definite (SPD) matrices. For those matrices, the coarse space is constructed based on approximating two local subspaces in each subdomain. These subspaces are obtained by approximating a number of eigenvectors corresponding to dominant eigenvalues of two judiciously posed generalized eigenvalue problems. The number of eigenvectors can be chosen to control the condition number. For general sparse matrices, the coarse space is constructed by approximating the image of a local operator that can be defined from information in the coefficient matrix. The connection between the coarse spaces for SPD and general matrices is also discussed. Numerical experiments show the great effectiveness of the proposed preconditioners on matrices arising from a wide range of applications. The set of matrices includes SPD, symmetric indefinite, nonsymmetric, and saddle-point matrices. In addition, we compare the proposed preconditioners to the state-of-the-art domain decomposition preconditioners.

==> diffusion_overlap_1.dat <==
1.0053781454361803e+00 9.0975567245638700e-01 9.8654417955578422e-01 9.4669904668337002e-01
1.4006529941465922e+00 9.3414103398721227e-01 1.3712371256952911e+00 1.2503929441011210e+00
1.9776628681511352e+00 1.0162376244850650e+00 1.7378517843050398e+00 1.4680649514142805e+00
2.1413260418906366e+00 1.5119159635667063e+00 1.7575099615627066e+00 1.7535616281207931e+00
2.2522690388296196e+00 1.8648067559400354e+00 1.9674709645668247e+00 1.8913578891710809e+00
2.2732373950309621e+00 2.0040812485032200e+00 2.1940081201319446e+00 2.0411160495804599e+00
2.4056114137115361e+00 2.1193490836636162e+00 2.3536872846190189e+00 2.3252844465789972e+00
2.5529076933335126e+00 2.2905476079107694e+00 2.5527534813296078e+00 2.5571590098480010e+00
2.9122812467521406e+00 2.3136227314576621e+00 2.9650262937424139e+00 2.7224933412093262e+00
2.9243047873079253e+00 2.6774523727973429e+00 3.0060599138704798e+00 2.9012978105359162e+00
3.1413986211042966e+00 2.7030050786361275e+00 3.0758295466379320e+00 3.0369955000524649e+00
3.3141338120573165e+00 2.7803388820562214e+00 3.3645017862760205e+00 3.3045694593290444e+00
3.5175292025541132e+00 2.9588141398101175e+00 3.5434266295691210e+00 3.5085566055892565e+00
4.0239078260608974e+00 3.0618654772058171e+00 3.8873154971712482e+00 3.5265074978987672e+00
4.3086435658424254e+00 3.0987343206724551e+00 4.0285927039945992e+00 3.7843212280499272e+00
4.3908747574063778e+00 3.5986569542472675e+00 4.4104912313303410e+00 3.9801787016945682e+00
4.9848137887779531e+00 3.8395534134266005e+00 4.6610598053348440e+00 4.1286511506591870e+00
5.1184803880527801e+00 4.1076348378918768e+00 4.8305411549542496e+00 4.3895691400931751e+00
5.1661471044595562e+00 4.2338002774720307e+00 4.8925210192710296e+00 4.6672509065867072e+00
5.5992792529305921e+00 4.3843619611056193e+00 5.2177696198947014e+00 4.9179860128231265e+00
6.0053899087298523e+00 4.5412058327204541e+00 5.5069638075131930e+00 5.0149865988250690e+00
6.2218556943605980e+00 4.7525767644810646e+00 5.7696029669542348e+00 5.3740790165530976e+00
6.4784593437162359e+00 5.1818760296715052e+00 5.9178522921785595e+00 5.6815239450991397e+00
6.5849976362785263e+00 5.4689592661944486e+00 5.9610567206255505e+00 5.8627017155918946e+00
7.3076836978831050e+00 5.9765706350309289e+00 6.4294433812560383e+00 6.0586874919796978e+00
7.5815304584169851e+00 5.9969637995898886e+00 6.7892224727094330e+00 6.3560980368907458e+00
7.8223817580682296e+00 6.1923486650651327e+00 7.0687666490696328e+00 6.7324140724323218e+00
7.9782157781546763e+00 6.4830031778429404e+00 7.3157377262360326e+00 6.7461487165061014e+00
8.3467277020883692e+00 6.7333289544079351e+00 7.3605393981818263e+00 6.9116803777863138e+00
8.5590288048623897e+00 6.8335252914110862e+00 7.5732352733530801e+00 7.1190489315606191e+00
8.9847340424122013e+00 6.9662156168400022e+00 7.6693448322115847e+00 7.8461444955375148e+00
9.1145116276305416e+00 7.3955521696316797e+00 8.1364517987941074e+00 7.9252972067866088e+00
9.3038634214228608e+00 7.5409071987144038e+00 8.1766597932861895e+00 8.1154844199095493e+00
9.3238405563211995e+00 7.6467551456304399e+00 8.5622594526160078e+00 8.2409670405476909e+00
1.0218759127891918e+01 7.8403779666797861e+00 8.8623185002592368e+00 8.5963522629255245e+00
1.0583336560864451e+01 8.0447207888083003e+00 9.5684961627933784e+00 8.7254292018262216e+00
1.1053545827822132e+01 8.1490124159526065e+00 9.7096672204250289e+00 9.6097601529572270e+00
1.1798004425573296e+01 8.8201987582914469e+00 9.9970681978276694e+00 9.8487513311014343e+00
1.1979178579674596e+01 8.8486813767006982e+00 1.0213061346259481e+01 1.0072249405242001e+01
1.2114650233617416e+01 9.0780832978607915e+00 1.0911627707052014e+01 1.0520896280033623e+01
1.2127524335424642e+01 9.4377685515007546e+00 1.0974828146754737e+01 1.0934545573474049e+01
1.3217878732912911e+01 9.6504911259516781e+00 1.1692634507471986e+01 1.1195806545757621e+01
1.3536412196162081e+01 9.7336498835678675e+00 1.1858481409952171e+01 1.1354564386793738e+01
1.3699284760058845e+01 1.0122021678737829e+01 1.2544584601134348e+01 1.1705451716150016e+01
1.3914026815119932e+01 1.0494397389292258e+01 1.2821465361490496e+01 1.1849579508027311e+01
1.4315515208501150e+01 1.0909062971539369e+01 1.2869411246831742e+01 1.2013291396613065e+01
1.4900327391314912e+01 1.1058494309479073e+01 1.3195079624830370e+01 1.2094184310771100e+01
1.5086944081033062e+01 1.1703991737086559e+01 1.3995140497291855e+01 1.3314046032517828e+01
1.5414510726261105e+01 1.2106939809666624e+01 1.4340555775002176e+01 1.3790340495647014e+01
1.6532272779258800e+01 1.3074832401501924e+01 1.4654266811190586e+01 1.3830651578808384e+01
1.7140441604011137e+01 1.3453040276099662e+01 1.4866534447922350e+01 1.4321823904098865e+01
1.8023121313043593e+01 1.3755412671782343e+01 1.5067542818946574e+01 1.4723938125361531e+01
1.8519065740257691e+01 1.4004442081250621e+01 1.5687496566724286e+01 1.4790681315235773e+01
1.8817969381160324e+01 1.4391513778186509e+01 1.5949282138833022e+01 1.5617542475721423e+01
1.9748686515558866e+01 1.4825656644028763e+01 1.6444283568395637e+01 1.6274938139087510e+01
2.0319591774393455e+01 1.5195228173109589e+01 1.6876911358370322e+01 1.6387949423080741e+01
2.0953445820716084e+01 1.5468441406882599e+01 1.7262807882422724e+01 1.6723552457641677e+01
2.1192058599027604e+01 1.5751905020906062e+01 1.7617688613968983e+01 1.6897102237749930e+01
2.1465905856499457e+01 1.6093381349992704e+01 1.8268103017657840e+01 1.6973848370977731e+01
2.2074194056300243e+01 1.6200300678250613e+01 1.8921573412435940e+01 1.7506325673290061e+01
2.2423015103969927e+01 1.6481843417956757e+01 1.9468019005674080e+01 1.8215346288299454e+01
2.2874510557865264e+01 1.6494878776651841e+01 2.0118886711842375e+01 1.8517126598277915e+01
2.3069853753872273e+01 1.7349895314617033e+01 2.0185194837421093e+01 1.9658858037514950e+01
2.3624825906454582e+01 1.8339399141655313e+01 2.0966184155939839e+01 1.9948734004789841e+01
2.4343994237077336e+01 1.8652414132564303e+01 2.1545775728474830e+01 2.0028085623741397e+01
2.5000875065584257e+01 1.9257651905182893e+01 2.2104423699505357e+01 2.0287075047125743e+01
2.5290050140196865e+01 1.9756322125826049e+01 2.2423895827420985e+01 2.1560964912770327e+01
2.5839804677241542e+01 2.0091132996495507e+01 2.2944279939147133e+01 2.2426603347623619e+01
2.7009750754049591e+01 2.0561605827678797e+01 2.4138571748425512e+01 2.2978930326337661e+01
2.7490080142038529e+01 2.0773457033194845e+01 2.4616389372575409e+01 2.3041056812146831e+01
2.8366328468195000e+01 2.1403929795423505e+01 2.4929815162448943e+01 2.3501105647664694e+01
2.8732971687164287e+01 2.2166477544305955e+01 2.5311964377832016e+01 2.4679689808439676e+01
2.9600704218194874e+01 2.3166919866354654e+01 2.6472788397440162e+01 2.4894241167503129e+01
2.9863786506566292e+01 2.3206604322100048e+01 2.7078766254192498e+01 2.5371505969968020e+01
3.0416248991683133e+01 2.3870455087271797e+01 2.7538656072018640e+01 2.6889431448375596e+01
3.1099045086304343e+01 2.4783750504293973e+01 2.8528452315869835e+01 2.7055039961587301e+01
3.1384206248918513e+01 2.4969244508042149e+01 2.9076778136604187e+01 2.7356055059037697e+01
3.2032309336837727e+01 2.5059431343319250e+01 2.9352850681960149e+01 2.8251615139814412e+01
3.3006114898053234e+01 2.5965602928025781e+01 3.0244602663867170e+01 2.8654837555904443e+01
3.3735121475985935e+01 2.6405803080821972e+01 3.0643653703646951e+01 2.9028735685130684e+01
3.4435634472018194e+01 2.6849218119991789e+01 3.0890344089782300e+01 2.9517594577593819e+01
3.5614121680353989e+01 2.7405885855272125e+01 3.1618172929712664e+01 2.9886514815875053e+01
3.5810359926945743e+01 2.7790257334153679e+01 3.3020900888609944e+01 3.1060295309748184e+01
3.7322444402733645e+01 2.8581370021956204e+01 3.3923771733088024e+01 3.1859953640609952e+01
3.8727044898681747e+01 2.8623075986237630e+01 3.3956798149951361e+01 3.2272234536199974e+01
4.0649654841848310e+01 2.8661386563337256e+01 3.4744333987801170e+01 3.2837525652667964e+01
4.0742391300319355e+01 2.9686278579089777e+01 3.5268969525889524e+01 3.3757047712940867e+01
4.1766931983811652e+01 3.0235589169866497e+01 3.5708452396768415e+01 3.3857401835704309e+01
4.3432831295181181e+01 3.0572049761408490e+01 3.6654989790898377e+01 3.4339884074512561e+01
4.4526024020940952e+01 3.0978381008542097e+01 3.6807609131285815e+01 3.4921910256690659e+01
4.5737351041668788e+01 3.2572777745665569e+01 3.7517596506043262e+01 3.6894521673881705e+01
4.5904873565703767e+01 3.3325467789503314e+01 3.9258407581100286e+01 3.7233058967747020e+01
4.6787098162191505e+01 3.4059159262163121e+01 4.0191999416644038e+01 3.7283307297860112e+01
4.7811507111382426e+01 3.5440835891793377e+01 4.0754264314488985e+01 3.8230190361478158e+01
4.7914561696015973e+01 3.6218219786818715e+01 4.0886797697610369e+01 3.9367399901140764e+01
4.9797754791855020e+01 3.7285645906682262e+01 4.2443250435957793e+01 4.0703659570170153e+01
5.1186510589471531e+01 3.7924589281596255e+01 4.3337381116444142e+01 4.0970092132665265e+01
5.2804030169146067e+01 3.9014056687866123e+01 4.3750933028631891e+01 4.1281938240914066e+01
5.3553259058447537e+01 3.9362035160684989e+01 4.4770835201540010e+01 4.2116468940462859e+01
5.5643105673520211e+01 3.9877235027386952e+01 4.5962292542327070e+01 4.3234878800270842e+01
5.7407444036714139e+01 3.9938073420796833e+01 4.7164925911532876e+01 4.3733248084845847e+01
5.7882687889773841e+01 4.0861276361185460e+01 4.7694162843467005e+01 4.4765172226917620e+01
5.8646174955417202e+01 4.1696472228340717e+01 4.8377721281858030e+01 4.5269661752312217e+01
5.8944825452657419e+01 4.3253730461096609e+01 4.9370068074095286e+01 4.6364933227623588e+01
5.9323454974846548e+01 4.3322746216426275e+01 5.1134719395265407e+01 4.8003013986778853e+01
6.0730433118955766e+01 4.3881069154302160e+01 5.1531216535067919e+01 4.9036013044431492e+01
6.1309474100230460e+01 4.4565129590123384e+01 5.2634556752796371e+01 4.9587666070774041e+01
6.2335758030530158e+01 4.5667869434709381e+01 5.3038392762050947e+01 5.0718632652837435e+01
6.4217510947908394e+01 4.6055430791956695e+01 5.4886110858161217e+01 5.0826894550437878e+01
6.5494770438149757e+01 4.6383520586682224e+01 5.5235877193007497e+01 5.1171114791133100e+01
6.6533690051624404e+01 4.6545684130404560e+01 5.5654506730047473e+01 5.2827030130440818e+01
6.8746997416637598e+01 4.7652510982850785e+01 5.5867934773797032e+01 5.4869884037258316e+01
6.9270284354196036e+01 4.9025160388853280e+01 5.7297032265199398e+01 5.4945122587422226e+01
6.9778881275198813e+01 5.1485001703277568e+01 5.7795199134253046e+01 5.5569535908148424e+01
7.0583042770749955e+01 5.2011866860458390e+01 5.8258656831351175e+01 5.6290982831516033e+01
7.0928718078643627e+01 5.3700230926683766e+01 6.0148669416715691e+01 5.8782502200794937e+01
7.1380277982449996e+01 5.4907672677672508e+01 6.1718714246645959e+01 5.9625836712286258e+01
7.3776490446604271e+01 5.5427823758082930e+01 6.2536417640220705e+01 6.1429779288820555e+01
7.4031350712292706e+01 5.6978779864734506e+01 6.3724491915422227e+01 6.3129377669986425e+01
7.6747405033223586e+01 5.7540325990235694e+01 6.4976596546698630e+01 6.3808078956429377e+01
7.7573961132584543e+01 5.9309457031157947e+01 6.5760128794122807e+01 6.4465478756796955e+01
8.1648598694003411e+01 5.9388815256839429e+01 6.7015440291038843e+01 6.5359702319716163e+01
8.3086069790012019e+01 6.1063340889202550e+01 6.7243542448134860e+01 6.6523190203301340e+01
8.6514511682004553e+01 6.2149253242869165e+01 6.8444828082609860e+01 6.7336994054698479e+01
8.7333420628071806e+01 6.3089458489316577e+01 7.0433725581859207e+01 6.9320386320457999e+01
8.7361094475244485e+01 6.4737968644103560e+01 7.1365202478011781e+01 7.0390364819409641e+01
8.9655235465415458e+01 6.6164290736260938e+01 7.2701447438931837e+01 7.1529277190605072e+01
9.0403507836091080e+01 6.7880740463144633e+01 7.4866406363286174e+01 7.3699914827736762e+01
9.2307719979073099e+01 6.8199215648552553e+01 7.5477291785799792e+01 7.4578767435434798e+01
9.4051865596284728e+01 6.8861223617497487e+01 7.7510655432146436e+01 7.5535920104339539e+01
9.4537973270453435e+01 7.0289473959383713e+01 7.8425607699855519e+01 7.7209643207761403e+01
9.8539079689208094e+01 7.0504298269953651e+01 8.0044814883833268e+01 7.8513916316401264e+01
1.0007375175279739e+02 7.1098782251283296e+01 8.2882523257285825e+01 7.8800937181703731e+01
1.0097645632954406e+02 7.3333426195848361e+01 8.4177401873515564e+01 8.0187941024521521e+01
1.0226681307969847e+02 7.3393602362983444e+01 8.4950353081647947e+01 8.0573147219284053e+01
1.0390700142141439e+02 7.3901284319917806e+01 8.6137854411131229e+01 8.1974759139615259e+01
1.0718230860037872e+02 7.5689887672368982e+01 8.7247915928971835e+01 8.3549782063010824e+01
1.0755177215365238e+02 7.6793270470918728e+01 8.8294074819902335e+01 8.5378791493006304e+01
1.0793578009948729e+02 7.7359536043028172e+01 9.0322394389136647e+01 8.5899941805724211e+01
1.1028526608061418e+02 7.7716348852290267e+01 9.0568608603759614e+01 8.6071495900656345e+01
1.1192996547687079e+02 8.0791839513655347e+01 9.2164582992308198e+01 8.6769765773359964e+01
1.1538219330629487e+02 8.1056628335687265e+01 9.4214348493882525e+01 8.7806023828301278e+01
1.1793379818190377e+02 8.2116842244527732e+01 9.5640011315645111e+01 8.9277874406445662e+01
1.1836650036014235e+02 8.3488250241806881e+01 9.5801046445097896e+01 8.9905343110022542e+01
1.2252200874108502e+02 8.4454361552585141e+01 9.6189089117198264e+01 9.2191685091505107e+01
1.2451475388074689e+02 8.7521013708677557e+01 9.8230739572727444e+01 9.2857383355242064e+01
1.2932178260883023e+02 8.8472191157094187e+01 9.9179151534979042e+01 9.4423969243631575e+01
1.3088821049303991e+02 9.0476672596482985e+01 1.0203665671904503e+02 9.7130446132146119e+01
1.3230982967068564e+02 9.1019581674127537e+01 1.0260873085266408e+02 9.7950551632237136e+01
1.3400095732540623e+02 9.1168255431190602e+01 1.0354336556985508e+02 9.8511023151850566e+01
1.3695426742725178e+02 9.4046375745807225e+01 1.0487879972560854e+02 9.9732599785330905e+01
1.3843740567563481e+02 9.5911037691407728e+01 1.0891727267521642e+02 1.0144918215350935e+02
1.4492232270222377e+02 9.7568650548318445e+01 1.1109455182798391e+02 1.0514046365162118e+02
1.4620839371773809e+02 9.8647973417529784e+01 1.1124411635387870e+02 1.0596849242163901e+02
1.4976397791926507e+02 1.0153239249096474e+02 1.1409195723207985e+02 1.0714008870537337e+02
1.5225786437541251e+02 1.0269579902449919e+02 1.1471130838097075e+02 1.0966983607539879e+02
1.5377209657596654e+02 1.0472778225233883e+02 1.1623864888644199e+02 1.1118043079881811e+02
1.5413447037015962e+02 1.0671796920607515e+02 1.1680088062289326e+02 1.1253112698514735e+02
1.5532906640662640e+02 1.0833664201197568e+02 1.1892579299556310e+02 1.1543642375245631e+02
1.5776701273567653e+02 1.0900230446853962e+02 1.1949619897747083e+02 1.1555017466870322e+02
1.5838450794123256e+02 1.1072030260451044e+02 1.2224690945929164e+02 1.1859329152740256e+02
1.5973246843635232e+02 1.1262972039731541e+02 1.2324981564383026e+02 1.1998288034976675e+02
1.6148072863199582e+02 1.1355965294299558e+02 1.2650291033801462e+02 1.2032578778516748e+02
1.6384438911160061e+02 1.1547116343171901e+02 1.2709672466927815e+02 1.2269918955504824e+02
1.6942346870565237e+02 1.1818595258609918e+02 1.2732068265277748e+02 1.2355058576103990e+02
1.7225074699274603e+02 1.1844535102263677e+02 1.2934158696042306e+02 1.2540421967956333e+02
1.7411341194065855e+02 1.2097607095436281e+02 1.3121854410069238e+02 1.2894628700519866e+02
1.7616449680285362e+02 1.2134592156749213e+02 1.3205311633426825e+02 1.2940772150562032e+02
1.8008929429041382e+02 1.2351464342166314e+02 1.3292749243802146e+02 1.3076280648757512e+02
1.8166263119562944e+02 1.2539571478614822e+02 1.3347935913612571e+02 1.3501213750156774e+02
1.8414155942118359e+02 1.2618485376111406e+02 1.3541039308175664e+02 1.3633104684261059e+02
1.8811026475800409e+02 1.2693119176604007e+02 1.3739699420533435e+02 1.3924049562443466e+02
1.8867698351971021e+02 1.2932775074235485e+02 1.3883098653627889e+02 1.3926604997685530e+02
1.9266106622947058e+02 1.2965875824252089e+02 1.4229985183261655e+02 1.4157766434599756e+02
1.9482319220425856e+02 1.3141573753949692e+02 1.4344292046028920e+02 1.4264070605373587e+02
1.9623812547295856e+02 1.3442862974411838e+02 1.4653054355901378e+02 1.4423501492586769e+02
1.9788603856076364e+02 1.3702214514288730e+02 1.4826179599035103e+02 1.4777722896373035e+02
2.0404064594113382e+02 1.4357632557604393e+02 1.5177919654369472e+02 1.5080052441491836e+02
2.0636537887597564e+02 1.4524073299667901e+02 1.5234759951162047e+02 1.5125333326619270e+02
2.0795673396887486e+02 1.4587442283209262e+02 1.5553576953988562e+02 1.5259983980347172e+02
2.1253247225864348e+02 1.4588370195292006e+02 1.5674509819821597e+02 1.5387717207382499e+02
2.1762254944961239e+02 1.4907605057110558e+02 1.6028434360834433e+02 1.5754790105617818e+02
2.1979573398958328e+02 1.5283177871047363e+02 1.6242077395870572e+02 1.6033305689358849e+02
2.2418509707067929e+02 1.5495944585627998e+02 1.6404360719291765e+02 1.6242190853311871e+02
2.2433828394243051e+02 1.5531004134385128e+02 1.6731304794368444e+02 1.6339682074874889e+02
2.2969452978337523e+02 1.5761665222452785e+02 1.6928185403005037e+02 1.6417354444411828e+02
2.3341356215646061e+02 1.5841393845967903e+02 1.7135446759432398e+02 1.6552413312108874e+02
2.3929741359381572e+02 1.5978600293816214e+02 1.7415613553664926e+02 1.6973433452782430e+02
2.4760724359379844e+02 1.6052625812026250e+02 1.7701984668627517e+02 1.7032075594564674e+02
2.5270266308402083e+02 1.6500618315570674e+02 1.7979505558465470e+02 1.7270191894700002e+02
2.5433467013262793e+02 1.6704097447156616e+02 1.8045618458823293e+02 1.7522928089528045e+02
2.6135778484794668e+02 1.7060915521065087e+02 1.8523923903796208e+02 1.8005189138528618e+02
2.6367015230358083e+02 1.7425411272868081e+02 1.8688915183404902e+02 1.8178056036220727e+02
2.6671408657704285e+02 1.7983312383324912e+02 1.8951220998243821e+02 1.8558615761602039e+02
2.6946479963161636e+02 1.8063628870169504e+02 1.9068256233059520e+02 1.8779409960531143e+02
2.7422737258299071e+02 1.8210686885718729e+02 1.9254863447081351e+02 1.8962290612383475e+02
2.7568949112793553e+02 1.8825010805014674e+02 1.9438360959058608e+02 1.9310046596558348e+02
2.8045708756674230e+02 1.8980088474176318e+02 1.9969666470466052e+02 1.9405845067092665e+02
2.8327716740564642e+02 1.9372997503474775e+02 2.0248303414857256e+02 1.9578618414009318e+02
2.8439948839839047e+02 1.9384111200496841e+02 2.0364611721101289e+02 1.9990077596551356e+02


==> diffusion_overlap_3.dat <==
1.7305916381753190e+00 1.1085052970988174e+00 1.1185224899028527e+00 1.3203354999974319e+00
3.2611279221431309e+00 1.5417304600266160e+00 2.3033143440040789e+00 2.5258933027654558e+00
4.9704850318227818e+00 1.6345665540561751e+00 3.8449892088270294e+00 2.9128280061600464e+00
5.1583353541619159e+00 3.2433528862044176e+00 4.0855392519661295e+00 3.9575608994824925e+00
6.0139918260672678e+00 4.6488321788414293e+00 4.5533544535666799e+00 4.9450120187536655e+00
6.7886277465483440e+00 5.3095898298676047e+00 6.3497358635098466e+00 5.8387258058417109e+00
9.0450883479746675e+00 6.2327512548714399e+00 7.0041476370620277e+00 7.2116431337633218e+00
9.5979805906607005e+00 6.3605060756872245e+00 7.7092446897675666e+00 7.5584459867320319e+00
1.0158412856198838e+01 8.4692567224484918e+00 9.9512340603009370e+00 9.7900961299333336e+00
1.2835763284175961e+01 9.1119448291572755e+00 1.0786050545148342e+01 1.0512972732780028e+01
1.5346402862834141e+01 1.0402982591463214e+01 1.1511255251911413e+01 1.1539508438060020e+01
1.6801098627517977e+01 1.0618183370015670e+01 1.1579904695294294e+01 1.4628501982747220e+01
1.9298502822091745e+01 1.2189998509532684e+01 1.5411016213103602e+01 1.5209614576165581e+01
2.2079790637829326e+01 1.2782973083836286e+01 1.7595297442570523e+01 1.7296589887209482e+01
2.6093078759676175e+01 1.5429360129910417e+01 1.8238630442499250e+01 1.9220752917138313e+01
2.6597118550858539e+01 1.8082078816071974e+01 2.1831544605045266e+01 2.0652636433515781e+01
3.2649052914633472e+01 2.0767812905361158e+01 2.3879826291150909e+01 2.1801283126927757e+01
3.7728689727002177e+01 2.1719661802996448e+01 2.6117364021302354e+01 2.4425431118474439e+01
4.1568374384975193e+01 2.2329987786217952e+01 2.6972454177677303e+01 2.7669795060137719e+01
4.2877422201315703e+01 2.6400499114853844e+01 3.1245095973102206e+01 3.0530080364741249e+01
4.4067580250516848e+01 2.7702584569322052e+01 3.5373260484992350e+01 3.1654498996663143e+01
4.6927495339321254e+01 2.9222013540684106e+01 3.8469235889980574e+01 3.5184708585800102e+01
5.1014969665293926e+01 3.3609952998955258e+01 4.1118313061680887e+01 3.5733911818743394e+01
5.6582012058442558e+01 3.6909386390595060e+01 4.5914281208725946e+01 3.9359109335522589e+01
7.4818540891426707e+01 4.2570516381431709e+01 4.9663992017901762e+01 4.1022137376512440e+01
7.7659794103351004e+01 4.6884734342744338e+01 5.6329163363408945e+01 4.4497186810445513e+01
7.9388212257402500e+01 4.9884985072721065e+01 6.0870477245089980e+01 4.6404429942822503e+01
8.2569799110314179e+01 5.1906068284363002e+01 6.2303302733673242e+01 5.0687239076246485e+01
9.0183827041888165e+01 5.7933086941335816e+01 6.2498215717915230e+01 5.8684341772988439e+01
1.0072676933180161e+02 5.9433970526519822e+01 6.4794788758050217e+01 6.1913765732282506e+01
1.0505026009179356e+02 6.2145289530148546e+01 6.9202170543519642e+01 7.2147113147818715e+01
1.0973389356390082e+02 6.7553560627251088e+01 7.1710327649024521e+01 7.5513641261296343e+01
1.2395531069283108e+02 6.9005047208895689e+01 8.1285654161318476e+01 7.8676617144713049e+01
1.2876045151755602e+02 7.5071693284303635e+01 8.7311677693191029e+01 8.1619452178732317e+01
1.4696562984324945e+02 7.6239296970418110e+01 9.1263206240850039e+01 9.0231102039531024e+01
1.5136960335384802e+02 8.6282770653597197e+01 1.0219436983897660e+02 9.0558776205382486e+01
1.5781081587311280e+02 8.9668235655111900e+01 1.1130537761908079e+02 1.0133370994962679e+02
1.7514115529657957e+02 9.7724386654740314e+01 1.1691303280694272e+02 1.0549126705541883e+02
1.7636229625038220e+02 1.0565951264805811e+02 1.2591364288537648e+02 1.1906020649456559e+02
1.9444745325960790e+02 1.1253219214764280e+02 1.3280821581227480e+02 1.2481199569451228e+02
2.2678810027770223e+02 1.3149023859093688e+02 1.4870203327896061e+02 1.2896827728622409e+02
2.4609662180155496e+02 1.3206063762919982e+02 1.5177726931327996e+02 1.3377104359505574e+02
2.6467261749366611e+02 1.4615236943453215e+02 1.5841613968057672e+02 1.5160323888136679e+02
2.7250681809063917e+02 1.5218676590573659e+02 1.6981510050313972e+02 1.5821783633742666e+02
2.7890479420740053e+02 1.5715847749814353e+02 1.8345141698684691e+02 1.6333399877696013e+02
2.8048293831685521e+02 1.6612472320654624e+02 1.9647314267391653e+02 1.7418684735795526e+02
2.9587453321197194e+02 1.6838559873416025e+02 2.0817947131451652e+02 1.8016330700608688e+02
3.0470191427047814e+02 1.7272800790820193e+02 2.2694371867207346e+02 1.9583228688116051e+02
3.1143733008167686e+02 1.9916902377749386e+02 2.4452685991161235e+02 1.9981047228152241e+02
3.3903856037292644e+02 2.0186429513696666e+02 2.4775383575614111e+02 2.1210212518954998e+02
3.5438649372668459e+02 2.1214000864338885e+02 2.5511360389655445e+02 2.3896143663661070e+02
3.8894740746033636e+02 2.3309983669881211e+02 2.6934521322182326e+02 2.4734651275727501e+02
4.2727507906811041e+02 2.3534022811753258e+02 2.7368743743331703e+02 2.5189433534599405e+02
4.6602885960022587e+02 2.3777741349522509e+02 3.0326217209354326e+02 2.6159732054379430e+02
4.8018597799780207e+02 2.5582224343713619e+02 3.0640107897142934e+02 2.6953880909045586e+02
5.0818591651979619e+02 2.7429180936997602e+02 3.2747419057136824e+02 2.9097462328803738e+02
5.1457412524470817e+02 2.7671055566428629e+02 3.4780528351268561e+02 2.9862501362357500e+02
5.2542101006506664e+02 3.1295189429608644e+02 3.5874814903205930e+02 3.2575965911004471e+02
5.2716520957013802e+02 3.2602549063055102e+02 3.7589628841682531e+02 3.2944096595250738e+02
5.6607767490313017e+02 3.4745852263317181e+02 4.1709113228612659e+02 3.6168723848090531e+02
6.0398678346076554e+02 3.8171539468910629e+02 4.3037899574621775e+02 3.8935737913558205e+02
6.6246786352006643e+02 4.0591863687917345e+02 4.7290906195720515e+02 4.0175449732000931e+02
6.7882636829958813e+02 4.3234316484322687e+02 4.8980046929465874e+02 4.2712515901504077e+02
7.0370617975410801e+02 4.5493249332087140e+02 5.2146897474132243e+02 4.6675504738176380e+02
7.6370784666238774e+02 4.9489090697491446e+02 5.5723549438457121e+02 4.8543478190160687e+02
8.3873614502503767e+02 5.1013856598920688e+02 5.7486716834811875e+02 5.1277053882543430e+02
9.4319574387207876e+02 5.2142467468799532e+02 5.9767113873090216e+02 5.3198090792248843e+02
9.4376625060547406e+02 5.2894077111809031e+02 6.1680189326325285e+02 5.4520244774288778e+02
1.0291039832408051e+03 5.6129220073122656e+02 6.4411480421283102e+02 5.6347052145610996e+02
1.0968074077448039e+03 5.6914009655748043e+02 6.6691788386841267e+02 5.7937554984889709e+02
1.1338151854339301e+03 6.2024139257295064e+02 7.0547722730306953e+02 6.2162681056373492e+02
1.1595962731691113e+03 6.2914239657724181e+02 7.4495465304841036e+02 6.2596113734051653e+02
1.1986542808050331e+03 7.2006766669941544e+02 8.2354357137881095e+02 6.3286081773615797e+02
1.2804233311025141e+03 7.2291548026687713e+02 8.3445753644546426e+02 6.8073924613138968e+02
1.3271681286523481e+03 7.3447429728089003e+02 8.7962299835857550e+02 6.9097749210266875e+02
1.3274707587278017e+03 7.5795686178219671e+02 8.8599502952562500e+02 7.8139618004848558e+02
1.4094717314952081e+03 7.9027529110228454e+02 9.1578608753380081e+02 8.0664889486214349e+02
1.4107252050831505e+03 8.2740132674623862e+02 9.1866481120213916e+02 8.3290882685177883e+02
1.5275242114610521e+03 8.6560091823719483e+02 1.0053160953987245e+03 8.9912255198232867e+02
1.6113720877047772e+03 8.8413303100390840e+02 1.0499764629331819e+03 9.2454092917565322e+02
1.6859753470957021e+03 9.7346786635677711e+02 1.0703652744127162e+03 9.5036145953533355e+02
1.7865077444943827e+03 1.0069636569690069e+03 1.1138298876578785e+03 9.8297561289303280e+02
1.8759209083089827e+03 1.0172057828568220e+03 1.1768182687087008e+03 1.0954398863021345e+03
1.9765116049692876e+03 1.0787925402360215e+03 1.1876758498352967e+03 1.1130710479042386e+03
2.1290533123111504e+03 1.1219354820633650e+03 1.2362284702898646e+03 1.1309950496823669e+03
2.1540327711866712e+03 1.1926863793168525e+03 1.3539182911356434e+03 1.1549417996538875e+03
2.3382976415115900e+03 1.2419268134979091e+03 1.4429687496422898e+03 1.1843977414739318e+03
2.3397176847671731e+03 1.2809392010115425e+03 1.4725137223475763e+03 1.2073793918865149e+03
2.4754653917255846e+03 1.3329119406710795e+03 1.5463023080626185e+03 1.2505940403008144e+03
2.5936156073796319e+03 1.3401693568855230e+03 1.5854361217618923e+03 1.3093290452743781e+03
2.6301191729404541e+03 1.4036140366261054e+03 1.6829606479591027e+03 1.3861759480784408e+03
2.6893504980951357e+03 1.4170046032025318e+03 1.7784238600287090e+03 1.4370435851634863e+03
2.8529223477486353e+03 1.4760154807069819e+03 1.8034384045067632e+03 1.4829848907479716e+03
3.0141998064405325e+03 1.5579181797042932e+03 1.9055556404406159e+03 1.5363164305864993e+03
3.1035420243375365e+03 1.6700658397744987e+03 2.0086079562306975e+03 1.6497678699522114e+03
3.2326182806039592e+03 1.7711317951393787e+03 2.0822211365264425e+03 1.6864532619733695e+03
3.2415412980401179e+03 1.8291902504735756e+03 2.1803285820270903e+03 1.7792311862795987e+03
3.3837937195486425e+03 1.9367484717791394e+03 2.2731543872419693e+03 1.8899092009731035e+03
3.6662223445373338e+03 1.9776665002778384e+03 2.3178780319670432e+03 2.0318173686558014e+03
3.8254883331467636e+03 2.0501239013490022e+03 2.3863862602196755e+03 2.0447286900740214e+03
3.9521734049308184e+03 2.1378283403604282e+03 2.4987100200661521e+03 2.0706237982680668e+03
4.0554329645436110e+03 2.2842280842087989e+03 2.5471992642415671e+03 2.1182477113457194e+03
4.2503934760547627e+03 2.3225096319318895e+03 2.7373662839240924e+03 2.1876078504403017e+03
4.6163824697211421e+03 2.4546031077338812e+03 2.7715693809329346e+03 2.2616500953006216e+03
4.7016838663285798e+03 2.5145444173745113e+03 2.8041838305158067e+03 2.3476419691844289e+03
4.8399852788385442e+03 2.6944002014478151e+03 2.8933139512707562e+03 2.5024233686368561e+03
4.9623092886624481e+03 2.7222473883364164e+03 3.0023762331514276e+03 2.6026718313453885e+03
5.2129294240776399e+03 2.8861410141521978e+03 3.0515943301772186e+03 2.7516746016888737e+03
5.5791160437873750e+03 2.9690457084478485e+03 3.1965884774096130e+03 2.8622761250910853e+03
5.5845854889717320e+03 3.0117031765097495e+03 3.4269170558499368e+03 2.9027220073735980e+03
6.3283962121049381e+03 3.1758314607798220e+03 3.4638620873092045e+03 2.9865848874857534e+03
6.4788631364672437e+03 3.2086340591311086e+03 3.7333304573908517e+03 3.1231833905835956e+03
6.6973966610760071e+03 3.3136965944649010e+03 3.8590031706304644e+03 3.2435704244458043e+03
6.8140828621060891e+03 3.4760598658759113e+03 3.9432965529200042e+03 3.4491264847950465e+03
7.2383378723758533e+03 3.5832882318790953e+03 4.1938296173302797e+03 3.5242397964969846e+03
7.5724956787045312e+03 3.7443064202643259e+03 4.3198410377014325e+03 3.6734911525317707e+03
7.6851006963801610e+03 3.9109877578015648e+03 4.3223486628179153e+03 3.8281747100533098e+03
7.7898688501727465e+03 3.9770702453466301e+03 4.4699561260918226e+03 4.0626007120402614e+03
8.3682987607985997e+03 4.0470608169045054e+03 4.5738688016178940e+03 4.1835149757757627e+03
8.5441985999197695e+03 4.1567002000581751e+03 4.6426468845805239e+03 4.2691124721769947e+03
8.5474627309723546e+03 4.1977959665606641e+03 4.7414585970472335e+03 4.4014443857176866e+03
9.2107833539274070e+03 4.3878310681214725e+03 4.9116334250551945e+03 4.5417364865600721e+03
9.3507676948482585e+03 4.5662935576123837e+03 5.2619021946823441e+03 4.5910431879787957e+03
9.5270341772539959e+03 4.6047237780087253e+03 5.3526066664183718e+03 4.8696890735672823e+03
9.5730317306479938e+03 4.7644177107415453e+03 5.7032213438097997e+03 4.9296753865467454e+03
9.9950706300588899e+03 5.0315153388335493e+03 5.7753329943178924e+03 5.1279551783829593e+03
1.0549243733335310e+04 5.4284529984120099e+03 5.9347282602032756e+03 5.3404916674000597e+03
1.1719343980769076e+04 5.6263326914628096e+03 6.2133407867952656e+03 5.4437941206914420e+03
1.1874273242599820e+04 5.7623083953347214e+03 6.3452578823629901e+03 5.6077202155554469e+03
1.1882216381017357e+04 5.9896621924945675e+03 6.6538474677190261e+03 5.6356787588239222e+03
1.2783938204246249e+04 6.4405525901269393e+03 7.0519862316334093e+03 5.9585210612523106e+03
1.2960204067912078e+04 6.6687435619354355e+03 7.2975703452943999e+03 6.1241508960551437e+03
1.3459391241590143e+04 6.7684728377878200e+03 7.6446903222924875e+03 6.4203360497200747e+03
1.3636743497272730e+04 7.0152585961849200e+03 7.8111956853434467e+03 6.8926006957554955e+03
1.3809497167690957e+04 7.1187103778840619e+03 7.9454930467070699e+03 6.9484330849704420e+03
1.4930680369308173e+04 7.5648587334372032e+03 8.1691911752444548e+03 6.9569413160013864e+03
1.5115375951298309e+04 7.7507052179922121e+03 8.4222922863011554e+03 7.0198238558969197e+03
1.5612753999146073e+04 7.8875381862650447e+03 8.8633929935060842e+03 7.5092516765537575e+03
1.6074716464595531e+04 8.0936436446459684e+03 9.0074221875243093e+03 7.8983507393263608e+03
1.6688743462311631e+04 8.2160728731910876e+03 9.2234814921703564e+03 7.9167951182964771e+03
1.6803813708591566e+04 8.6205580874456264e+03 9.3306909041708113e+03 8.0354383566124807e+03
1.7540319170431325e+04 8.8017325985512271e+03 1.0182616051989267e+04 8.2272718471256485e+03
1.8046499643007712e+04 8.9259772379525311e+03 1.0546252993424056e+04 8.7939506799253413e+03
1.8943919406640885e+04 9.6744787734491038e+03 1.0644035383395256e+04 8.9518454711830109e+03
1.9040607348557507e+04 9.6950543132716703e+03 1.1073537728828014e+04 9.1779298733168762e+03
2.0176859241480874e+04 1.0090212613736205e+04 1.1283085321557737e+04 9.4017263210835226e+03
2.0486136637335814e+04 1.0120933291129113e+04 1.1501991096324637e+04 9.8783158382659858e+03
2.0539311018715100e+04 1.0187472864788690e+04 1.1959820486217564e+04 1.0033707105065025e+04
2.0980188987816131e+04 1.0338441362567957e+04 1.2197722533871001e+04 1.0153735062962276e+04
2.1764477916042018e+04 1.1004881517316793e+04 1.2439018403410542e+04 1.0700688430103552e+04
2.2786994899980062e+04 1.1447673773888338e+04 1.2688406868249118e+04 1.1173166318860438e+04
2.3788302192032341e+04 1.1974143346701456e+04 1.2914597929182442e+04 1.1822536252374497e+04
2.4527588715986953e+04 1.2620862769420370e+04 1.3576897711589299e+04 1.2157280377966623e+04
2.5068602518588759e+04 1.2779786342654837e+04 1.4134936024337241e+04 1.2311110265480514e+04
2.6654592495746841e+04 1.2830998485295846e+04 1.4639741011898737e+04 1.2607675399956064e+04
2.7118980849418873e+04 1.3740158401748351e+04 1.4967669155884589e+04 1.3129004055655465e+04
2.7698478295253324e+04 1.5037723368170886e+04 1.5439542536821607e+04 1.3219494987149212e+04
2.8392815920098656e+04 1.5063972016710168e+04 1.5990219642657037e+04 1.3569171616728017e+04
2.9190759615557658e+04 1.5687828434097681e+04 1.6602731117290408e+04 1.3589074673821438e+04
2.9989614741899608e+04 1.5782048750326507e+04 1.7623136519339798e+04 1.4605452295973397e+04
3.1717637472455852e+04 1.5800361366441228e+04 1.8082815364676997e+04 1.5514750670489995e+04
3.2972964924218162e+04 1.6371529455605209e+04 1.8291951883339712e+04 1.5898657268497131e+04
3.3034237800777257e+04 1.8216212170307695e+04 1.8747322725592185e+04 1.6021444361972288e+04
3.5744483454621557e+04 1.8476086902166942e+04 1.9286641698892647e+04 1.6630074449653381e+04
3.5960941515928054e+04 1.8950296169723475e+04 1.9622815633671857e+04 1.6727745188500146e+04
3.6721091714841183e+04 1.9279658999237316e+04 1.9927340926587873e+04 1.6765419294412877e+04
3.6738059523133939e+04 1.9559165515351648e+04 2.0400917362209617e+04 1.8151652882055783e+04
3.7124636156396307e+04 1.9959698472375265e+04 2.1060165032084020e+04 1.8513184664389781e+04
3.7407669559275782e+04 2.0411804489553633e+04 2.1518542608145290e+04 1.8624281738598755e+04
3.9621170221665590e+04 2.0847724916836236e+04 2.2978280192544404e+04 1.8783168750788624e+04
4.2478657127875456e+04 2.1721459303779906e+04 2.3234544312597453e+04 1.9116918466275456e+04
4.5597275260543800e+04 2.2568166354955232e+04 2.4041182653123586e+04 1.9212605915562599e+04
4.6346619391807370e+04 2.2793901799832936e+04 2.4582226824107405e+04 2.0005497518534623e+04
4.8296156451936440e+04 2.3532226299610822e+04 2.5611741449643756e+04 2.0554709624381372e+04
4.9169294693343982e+04 2.4590143936947388e+04 2.5662274376752463e+04 2.1539662746923783e+04
5.0361470384087668e+04 2.4772086743599000e+04 2.6454152219764797e+04 2.2398057300750090e+04
5.0995685641728225e+04 2.5061216227243593e+04 2.6998081112914177e+04 2.2528807221323386e+04
5.2324544234942208e+04 2.5944602439395894e+04 2.7368818376132582e+04 2.3537149355609210e+04
5.5701298154427408e+04 2.6288642805084797e+04 2.8477760616994648e+04 2.4478438605353280e+04
5.5944321211642207e+04 2.7210136795531274e+04 2.9152614717448221e+04 2.4685034881612621e+04
5.8044749934531574e+04 2.8588460879492217e+04 2.9425367506105049e+04 2.5880656539444732e+04
5.8908074651688592e+04 2.9721926764021173e+04 3.0198362936058566e+04 2.6364468078834376e+04
6.0241972474584567e+04 3.0757750042819593e+04 3.1062232611618729e+04 2.6681119880205104e+04
6.3208614725308085e+04 3.0897885393576551e+04 3.1461449120741658e+04 2.6870790551781112e+04
6.3690694797669697e+04 3.2040734644578053e+04 3.2587681213553078e+04 2.8281789823362775e+04
6.4840035821752434e+04 3.3036115255621706e+04 3.2755240492876579e+04 2.9080661886755162e+04
6.6639645775576879e+04 3.3176754255833170e+04 3.3820365021517442e+04 3.0012951846208627e+04
6.7313032014949800e+04 3.3408661161506854e+04 3.4132683723736794e+04 3.0317213892422456e+04
6.7729034705128826e+04 3.3502598280646991e+04 3.4432674249442665e+04 3.0760734924152250e+04
7.0137694989736730e+04 3.5534051583063119e+04 3.6290758799284726e+04 3.1734706594332194e+04
7.1889499976563908e+04 3.5590135062984475e+04 3.7285788950726703e+04 3.1936420761462548e+04
7.3216267576155529e+04 3.7293972175174938e+04 3.8092647527198460e+04 3.2900004828324250e+04
7.5440196576995018e+04 3.8289057289136748e+04 3.8938791554254036e+04 3.4355556750246476e+04
7.7884876926887940e+04 3.9728577336017668e+04 3.9464951103595711e+04 3.4827381102417101e+04
7.9843907552241522e+04 3.9912129279495792e+04 4.0256543516535734e+04 3.6584058181531174e+04
8.0930614125733657e+04 4.0547903771802834e+04 4.2087598693595282e+04 3.7438347425690619e+04
8.5611145293585534e+04 4.0790669768006090e+04 4.2551402458108903e+04 3.7866523674971490e+04
8.6849657396978684e+04 4.1381543189644086e+04 4.4136299539762629e+04 3.8740667773407826e+04
9.1736698621780713e+04 4.2697397303887548e+04 4.4350493941326022e+04 3.9675984858653028e+04
9.3910539929590406e+04 4.2933676519045570e+04 4.4807970855612512e+04 4.0313136010903654e+04


==> diffusion_overlap_5.dat <==
1.7801065004104131e+00 1.1150116791726326e+00 1.0063944058913870e+00 1.6167031937261003e+00
8.4987676099329317e+00 2.0788773911316074e+00 3.6483708688514147e+00 4.1922365430399209e+00
9.8396803768787962e+00 3.4186452982453304e+00 7.7544113662655700e+00 4.8808287714807310e+00
9.8963613055567468e+00 8.4479921609509887e+00 8.5596230668480828e+00 6.7255636993477266e+00
1.0075905407719324e+01 1.1992326556472145e+01 1.0511915155149799e+01 1.1140731921323207e+01
1.9276147779078880e+01 1.4651808802523730e+01 1.6359116384001993e+01 1.2859246734134127e+01
2.7405208155606669e+01 1.5444951695555524e+01 2.0734694007269642e+01 1.6414669393668966e+01
3.1503517883773661e+01 1.5844848951449816e+01 2.6356730395230663e+01 1.7657040624032071e+01
3.7498267951777436e+01 2.3634920491885985e+01 2.7942886443690615e+01 2.7935714508034508e+01
5.0310357509047122e+01 3.3476049354268987e+01 3.4308552793905392e+01 3.0567393825899618e+01
6.3259242361994119e+01 4.1063949897654830e+01 3.6018730239767827e+01 3.4979012624662325e+01
9.5488629875212808e+01 4.1937913417659601e+01 4.3414446752874319e+01 4.7132409261750936e+01
9.7764547466316102e+01 4.2227816857044722e+01 6.2409667782613063e+01 5.0659939412008271e+01
1.0967079355023209e+02 5.4048545771970481e+01 6.6799825578414584e+01 5.8760446018298516e+01
1.2182809096243273e+02 5.6907923424475541e+01 7.6483468065365116e+01 6.6732052161597252e+01
1.4608968816402458e+02 9.1339352157126598e+01 9.7646723114210843e+01 8.3782366703125348e+01
1.5688531735692882e+02 1.0125964875123182e+02 1.0678498027885922e+02 8.6094435672435011e+01
2.0366097524379504e+02 1.0805363226538942e+02 1.3206297207036053e+02 1.1780426287289319e+02
2.0964969426120237e+02 1.2570300643813597e+02 1.5875845301757866e+02 1.2101101694282276e+02
2.2999029046297892e+02 1.4168064070529886e+02 1.7998580320149583e+02 1.2921739382139404e+02
2.6255192652861575e+02 1.5099220386207662e+02 2.0005809438993106e+02 1.3875604917640953e+02
3.0430736814498658e+02 1.7321209148596168e+02 2.1592895515578584e+02 1.6110046936537680e+02
3.4406034219174768e+02 2.1506779018567332e+02 2.6741251070583792e+02 1.8656869349391118e+02
4.2753552086846679e+02 2.3412362033104506e+02 2.7699519987149228e+02 1.9902048407461197e+02
4.5774839196132217e+02 2.4952726186288223e+02 2.7947648913082634e+02 2.1430799892715726e+02
5.1049438615687740e+02 2.5730514070865678e+02 3.1446738712599989e+02 2.2984897934112925e+02
6.7034220843892717e+02 3.0007804490355124e+02 3.8290252593108079e+02 2.5056703976803914e+02
7.2038630994891935e+02 3.6995572804554143e+02 4.4063182798999998e+02 2.8577605611786572e+02
8.5008428555825128e+02 3.9432561689775508e+02 5.2344334237716851e+02 3.4502886636966304e+02
1.0121276595662620e+03 4.1144277853592627e+02 5.3198384672111752e+02 3.6935906810304510e+02
1.0660074708022244e+03 5.1107464886231020e+02 5.8132367207653863e+02 4.2658602664733644e+02
1.2564275313946323e+03 5.1914914721806917e+02 6.3451571648488766e+02 4.6225305946448191e+02
1.2881681991591656e+03 5.7879087516921516e+02 6.7629629713697966e+02 5.1462164206127159e+02
1.4113225190999110e+03 6.3560223835268812e+02 7.8462300838212605e+02 5.6902657430280374e+02
1.5177990854604261e+03 6.9331813176461662e+02 9.0156905353752302e+02 6.5658815227142532e+02
1.8148517296487514e+03 7.5410974597212964e+02 1.1243662648324155e+03 7.3742431067998473e+02
1.9879068961506091e+03 9.1022387477666643e+02 1.2189500822162493e+03 7.5210899065772469e+02
2.0063713988594950e+03 9.1598012259053507e+02 1.2938770904524647e+03 8.0831090739399292e+02
2.1792483569044707e+03 1.0528157680173131e+03 1.4058199039671542e+03 9.1351715306505912e+02
2.2374104888821685e+03 1.3482101043123271e+03 1.4794525317048799e+03 9.6775605703170424e+02
2.6154018419377417e+03 1.4258984099882607e+03 1.6721615312755155e+03 1.0026889235478383e+03
2.8913261984865903e+03 1.5141701830901457e+03 1.7216821336656767e+03 1.1624762229373277e+03
3.1929397591113284e+03 1.6061449666410722e+03 1.9367244556394555e+03 1.3029677721923968e+03
3.5545991398473307e+03 1.6795418209506415e+03 1.9687846281976799e+03 1.3432967145130769e+03
3.7356076590397461e+03 1.8316340379589046e+03 2.1965608332985853e+03 1.6040349974476092e+03
4.0280700150404978e+03 2.1176966041298474e+03 2.3820771310052128e+03 1.6726277548970263e+03
4.4950253809058277e+03 2.2389491232182218e+03 2.6754593106767898e+03 1.8409455345663662e+03
5.0609899650305306e+03 2.3176065780607237e+03 2.8432820521744175e+03 1.8533036497203668e+03
5.2659401391689635e+03 2.7412426823873861e+03 3.0991521062348957e+03 1.9793560030552003e+03
5.4557993769619070e+03 2.9584021999539987e+03 3.6477170491349766e+03 2.2946898032581094e+03
6.5146434443057524e+03 3.0379825659805310e+03 3.7866213277132761e+03 2.4103802238869462e+03
6.7288270965468437e+03 3.2547517956097195e+03 4.0331833175896577e+03 2.5598094315434305e+03
7.4342202877893878e+03 3.6873976835894728e+03 4.4558991073595416e+03 2.7033621843933752e+03
7.9668561772881249e+03 3.8032442294561333e+03 4.7049898995405911e+03 2.7580315461410100e+03
8.3125558091377552e+03 3.9275706488464484e+03 4.7804187784492387e+03 2.7708621765552994e+03
9.1680897032769681e+03 4.4925253816659151e+03 5.6841035419180553e+03 3.2658154229301863e+03
9.2354077787126334e+03 4.8479878048486044e+03 5.8667535131291506e+03 3.5481338876208833e+03
1.0764951574092074e+04 5.1880746784531702e+03 6.8576736623393654e+03 3.7732252056388284e+03
1.1750893357290015e+04 5.5347133081235534e+03 6.9325128493027441e+03 3.9990047074126123e+03
1.2116583708236816e+04 5.8697101041256183e+03 8.1836194560179747e+03 4.3795728905186279e+03
1.4974064368535723e+04 6.5613017172463769e+03 8.7516180434711878e+03 5.0644146178464143e+03
1.5835274958028060e+04 6.8883213483241125e+03 9.4210024773669411e+03 5.3214442668629763e+03
1.9147431755590344e+04 7.0162716375387172e+03 1.0850137616917387e+04 6.0079184467942941e+03
1.9377031206125612e+04 8.2069237067062732e+03 1.0926520320773954e+04 6.2663195302297327e+03
2.0052469232835479e+04 9.2067776527671831e+03 1.1737299442650788e+04 6.8292207970654217e+03
2.1405902435658725e+04 9.9547018828705386e+03 1.2771912539309977e+04 7.1665670465919693e+03
2.3794915714812134e+04 1.0949681203292346e+04 1.3436536881895157e+04 7.4860952680264709e+03
2.4284376081513998e+04 1.1489055336563839e+04 1.3746402986448886e+04 8.2805527031508045e+03
2.4944982947576776e+04 1.2265309106749808e+04 1.4299815743892168e+04 8.5340001500588296e+03
2.8361575719713714e+04 1.2676873543160344e+04 1.5914594091389457e+04 8.9157734497391575e+03
3.0526224581404666e+04 1.3258392478128006e+04 1.6938333556816822e+04 9.4088840289769360e+03
3.2619709070638350e+04 1.4194189034413319e+04 1.7724723507910479e+04 1.0826535612111129e+04
3.4844819361464783e+04 1.5375836832470679e+04 1.8051930952349088e+04 1.1296732587838827e+04
3.6791485156667637e+04 1.6020561887693828e+04 2.0798165995123163e+04 1.1401047173184494e+04
3.7932585508928001e+04 1.6526698023990750e+04 2.1241834965170812e+04 1.3193911943551186e+04
4.0223415601250097e+04 1.9159033930936155e+04 2.4702412534153911e+04 1.4183679826959151e+04
4.3348711575346671e+04 2.1023695760830651e+04 2.5487591714329043e+04 1.4256235766675463e+04
4.4693487281198773e+04 2.1447923156057437e+04 2.5804027148568464e+04 1.5385014050820417e+04
4.8007987721843536e+04 2.4556336885154826e+04 2.8968672449722344e+04 1.5925201418221481e+04
5.5898786941431637e+04 2.5318138537298175e+04 3.0455295481665238e+04 1.6580831123807839e+04
6.5436572657123186e+04 2.5981173619427995e+04 3.2015843076524434e+04 1.7881273386049739e+04
6.6996199275199135e+04 2.6638004182515506e+04 3.3775578477006471e+04 1.8188207162546725e+04
7.1443214516370252e+04 2.8536468406729891e+04 3.4937101534564354e+04 2.0612477882800194e+04
7.3617262864698161e+04 3.1681673258333314e+04 3.7495205497549468e+04 2.2322469218278231e+04
8.4152701478779723e+04 3.4084262453179734e+04 4.0803450507491856e+04 2.3019398836061424e+04
8.6911602464399053e+04 3.4861422088734063e+04 4.2596257887373315e+04 2.3776351828657174e+04
9.1519850891017035e+04 3.8366300606508164e+04 4.5211952968508551e+04 2.5095072511497037e+04
1.0236700379742180e+05 4.1244825854990144e+04 4.6613454695679844e+04 2.6421868033015668e+04
1.0349960327932182e+05 4.4912987547089091e+04 5.3145704257507103e+04 3.0026138492357124e+04
1.0666926231003286e+05 4.6385742856147168e+04 6.0468894231313468e+04 3.0189760812297805e+04
1.2803597340073822e+05 4.9157182396640746e+04 6.2241438060003617e+04 3.1560873607285546e+04
1.2886396702680715e+05 5.3569496372259244e+04 6.4080439851411400e+04 3.2728516017054117e+04
1.3348521649275388e+05 5.4820344256003620e+04 6.9753273368690498e+04 3.3297656250524022e+04
1.3770596025649455e+05 5.5037395120114670e+04 7.1806978169042181e+04 3.6182542140231046e+04
1.4174194458529190e+05 5.9049579387370730e+04 7.7239355917479566e+04 3.7942422260994470e+04
1.4656249263842232e+05 6.1659211925791526e+04 8.1688842937388123e+04 3.8426101583015887e+04
1.6519614079235433e+05 6.5869378977705885e+04 9.1203219773566540e+04 4.2590448333554785e+04
1.6653858810185510e+05 7.0126394284352820e+04 9.5471626293649606e+04 4.5047573297654628e+04
1.7052339916272435e+05 7.1658372738812075e+04 9.9576788078170066e+04 4.6820355424032452e+04
1.8067889238998498e+05 7.7772507550761467e+04 1.0759803841851889e+05 5.2518564107993741e+04
2.0248070557444982e+05 8.2492881206230988e+04 1.0850821026230717e+05 5.5626600596026452e+04
2.1561515846612270e+05 9.3099536347857545e+04 1.1110558916475328e+05 5.9820646328101793e+04
2.5134221950747893e+05 9.4300894400869933e+04 1.2641220298298042e+05 6.0877663248637342e+04
2.6541357412556710e+05 1.0087289291575665e+05 1.2805560219893146e+05 6.1981869206947988e+04
2.7051702226416767e+05 1.0358531633467255e+05 1.3583957388247512e+05 6.4389398129908084e+04
2.8669342183250736e+05 1.1657831686990547e+05 1.3781164116509017e+05 6.7764896355297868e+04
3.0676776201267052e+05 1.2557723031188213e+05 1.4041095163397078e+05 6.8895820391859233e+04
3.4562834295909246e+05 1.2706538452812149e+05 1.4979859499224872e+05 7.7154676912559837e+04
3.5809579032852792e+05 1.3668311075375200e+05 1.6052437615523781e+05 8.8891405748666148e+04
3.6569915026328067e+05 1.4169984061438509e+05 1.7976846555827477e+05 9.2042511353291629e+04
3.8581297579563106e+05 1.4783647318779334e+05 1.8658622129638834e+05 9.7424926583004373e+04
3.9306343513354915e+05 1.4984873474870453e+05 2.0085079122300484e+05 9.7799600790008510e+04
4.2296835859754111e+05 1.5798535687260472e+05 2.0736973299237492e+05 1.0137910032429158e+05
4.4431016387810622e+05 1.6049648178055204e+05 2.0789043444739864e+05 1.0534761427973627e+05
4.6595433377874939e+05 1.6536439037143442e+05 2.2274350086240988e+05 1.0996535037736535e+05
4.8665896822525875e+05 1.7737502138400645e+05 2.3288719480858630e+05 1.1897009100271425e+05
5.0356771059839852e+05 2.0728308243336054e+05 2.4409851635126129e+05 1.2181902574706927e+05
5.2834434519763524e+05 2.0946289188496667e+05 2.5773647327476085e+05 1.2705545763814315e+05
5.8701191323568393e+05 2.1226670415450507e+05 2.6008757997955271e+05 1.3419275018812728e+05
6.2817697846502298e+05 2.3210367906312799e+05 2.6720089156700525e+05 1.4612160069550658e+05
6.3236886733923526e+05 2.3738528589538764e+05 2.9856507456717262e+05 1.4912762807594665e+05
6.3591228904029052e+05 2.3878565517510712e+05 3.1971839001750736e+05 1.6538163894217022e+05
6.4159181511519640e+05 2.6422958877433924e+05 3.3679201458058698e+05 1.6663771454538338e+05
7.1806290269427514e+05 2.8145769073840202e+05 3.4203571615960699e+05 1.7539691026449425e+05
7.2271664245795726e+05 3.0088460750301089e+05 3.5631290743102750e+05 1.8481563694392901e+05
7.5126274913343682e+05 3.2671707109740406e+05 3.7907182603105175e+05 2.0585767205124226e+05
8.3395531391154835e+05 3.3702190003949939e+05 4.0962861881161679e+05 2.1029786115518180e+05
8.8290229829229636e+05 3.4023603838749038e+05 4.4163220765134488e+05 2.1080265383585350e+05
9.3515102778533648e+05 3.7422157349984604e+05 4.4873775966786931e+05 2.2251304705677394e+05
9.8297892267878063e+05 3.8557233789674187e+05 4.9292847821047460e+05 2.3468267346201869e+05
1.0285607348185956e+06 4.2770122402321681e+05 5.0913264252660272e+05 2.5467097896546565e+05
1.0836434600146906e+06 4.2873057139572891e+05 5.3236349677841051e+05 2.6590889364264137e+05
1.2131513513653218e+06 4.3109184376605216e+05 5.4481335068320949e+05 2.8309967866105918e+05
1.2197963412653881e+06 4.4945876343942079e+05 5.6761059382256982e+05 2.8996257213604433e+05
1.2539775899354478e+06 4.5848075955085678e+05 5.8403518645116314e+05 3.0142814690598397e+05
1.3306647779250692e+06 5.0751338577038882e+05 6.3144113745989068e+05 3.0505946150595939e+05
1.3977387529426829e+06 5.1205382006087701e+05 6.8982827039632923e+05 3.1697274738414708e+05
1.5393541932952157e+06 5.2205230127544666e+05 7.1364272251422936e+05 3.3791378067708737e+05
1.5433989332340970e+06 5.5729285127324471e+05 7.3859913094106631e+05 3.6128057674215478e+05
1.5693471403739688e+06 5.8238212484128948e+05 7.6034721229673945e+05 3.8343461118430260e+05
1.6933483220500068e+06 6.1927632092060742e+05 8.1935553900768189e+05 3.9216198637675220e+05
1.7563261716842472e+06 6.5107955145234941e+05 8.6193271035049669e+05 4.1563550537630351e+05
1.8554685157077974e+06 6.7064060220887046e+05 8.9166980922625295e+05 4.2020594749697065e+05
1.9007627179848717e+06 7.4789993966381927e+05 9.5352120499827655e+05 4.4113567932113732e+05
2.0051611165764763e+06 7.5017912937998853e+05 1.0113669495387096e+06 4.4808772566203447e+05
2.0892795333959369e+06 8.0348617777218262e+05 1.0763662657962029e+06 4.8125789791539457e+05
2.2326812923699669e+06 8.2961041975946561e+05 1.1080168176293843e+06 5.0000467491668585e+05
2.3354962798180142e+06 8.6072221229508426e+05 1.1470067272819553e+06 5.2898532371510752e+05
2.6717593249708898e+06 9.1947743600784021e+05 1.1891923268148438e+06 5.3894629002662853e+05
2.6825446177947479e+06 1.0050243147671858e+06 1.2445082757260825e+06 5.6614717587330251e+05
2.6967267054764987e+06 1.0339522069129030e+06 1.2831843939567732e+06 5.9688531656553817e+05
2.8210134129513768e+06 1.0912649394464996e+06 1.3237205679167481e+06 6.1774550487728324e+05
2.8903374103011112e+06 1.1368622360863597e+06 1.3499632551615192e+06 6.3388668002934265e+05
2.9755820424572825e+06 1.1656038276239866e+06 1.3688640950351842e+06 6.6310955832317413e+05
3.2966133427228192e+06 1.1946338480902924e+06 1.4400592359506553e+06 6.8838157438828121e+05
3.4887620926319300e+06 1.2273138234012574e+06 1.4959326520262845e+06 7.6201214991840557e+05
3.6066673243112382e+06 1.2680807028785194e+06 1.6059991456948658e+06 7.9219425003786373e+05
3.8689708748291079e+06 1.3761976127346039e+06 1.6843902836150269e+06 8.3693823892026313e+05
3.9354013284985502e+06 1.4744226139962929e+06 1.7444194567009960e+06 8.5738146651718894e+05
3.9655046051536766e+06 1.5622802765697925e+06 1.8159742492007795e+06 8.8399021938938054e+05
4.2893011737938514e+06 1.5678694587219383e+06 1.9205816488127885e+06 9.3105619933384389e+05
4.3923514062225409e+06 1.6525772557477853e+06 2.0590455608052551e+06 9.3758249767926650e+05
5.0046753810889442e+06 1.6838862483027424e+06 2.1404013990383279e+06 9.6517630076719658e+05
5.1582415620129909e+06 1.7399885766634198e+06 2.2102811876592468e+06 1.0682932837951989e+06
5.4247788341331398e+06 1.9157220612719490e+06 2.3145011298443107e+06 1.1142903242565598e+06
5.4500575657765782e+06 2.0200954029481173e+06 2.3531193339433954e+06 1.1696290970958667e+06
5.5129620489021037e+06 2.0371557270428564e+06 2.4070298959749355e+06 1.1835477622761950e+06
5.8939586333002979e+06 2.1300104870923972e+06 2.7107255716492045e+06 1.2666023997367888e+06
5.9719270347175086e+06 2.1586250493668206e+06 2.8110946796753271e+06 1.3245924747247212e+06
6.4791309535967531e+06 2.2338875217049941e+06 2.8974721213295795e+06 1.3352268092429831e+06
6.9145790100190993e+06 2.3547934573104191e+06 3.0112939046353633e+06 1.4372618287647937e+06
7.0627586274356060e+06 2.3734739795921789e+06 3.0537667006300050e+06 1.4551063235634910e+06
7.2687463976106085e+06 2.5137812985071479e+06 3.1059218418249991e+06 1.4970730809039420e+06
7.6564707524271915e+06 2.6849628458658033e+06 3.2367738382656355e+06 1.5275602507171265e+06
8.1326493026712099e+06 2.7931674462378253e+06 3.2711613409712808e+06 1.6144969896960016e+06
8.2655884552396759e+06 2.8874698238725644e+06 3.3766683836653600e+06 1.6918286521960103e+06
8.3067674339995012e+06 3.0039003721307139e+06 3.5732614162529418e+06 1.7628862691354491e+06
8.3811738366933940e+06 3.1258902143777558e+06 3.7287224989796602e+06 1.9147589436903016e+06
8.5382651586283166e+06 3.4654358150166320e+06 3.7845073174607176e+06 1.9303518994042531e+06
8.9909506888793949e+06 3.4808229569817833e+06 4.1144741158071179e+06 1.9599993589847963e+06
9.7346022700770162e+06 3.6023982482579011e+06 4.1557764203977436e+06 1.9907728243650028e+06
1.0911685449205134e+07 4.0029356353191175e+06 4.3095411719800737e+06 2.0669880629302801e+06
1.1318805108672369e+07 4.0311348091797773e+06 4.4827101048370264e+06 2.1478094788834061e+06
1.1355886176254880e+07 4.1188568625097615e+06 4.6096620132949036e+06 2.2172317310903422e+06
1.1500673740695018e+07 4.2543358567087771e+06 4.7823825918598119e+06 2.2382347703211666e+06
1.2823377678653544e+07 4.2934187292122673e+06 5.0616536054742597e+06 2.2620679619737496e+06
1.3859654287176043e+07 4.8347067429284733e+06 5.2843165854229014e+06 2.3593825759313935e+06
1.4829816396880979e+07 4.8890601812745770e+06 5.4760983532763626e+06 2.5401518451934955e+06
1.5153849576237269e+07 5.0112535841540974e+06 5.7692905442155404e+06 2.7839162632771214e+06
1.6103900724356504e+07 5.0842163837707341e+06 5.8524772063898221e+06 2.8232239317926285e+06
1.6741239996664386e+07 5.5511849505813662e+06 6.2099493595534693e+06 2.8472908709179466e+06
1.7338132719936442e+07 5.5700000872539440e+06 6.3513418390518706e+06 2.9544235742585063e+06
1.7786741079062484e+07 5.8313040708359526e+06 6.5488176853644848e+06 3.0595641960050892e+06
1.7962412943733152e+07 5.8513441471784376e+06 7.0329001933461260e+06 3.2402675015089307e+06
1.8974956065036960e+07 6.2569113601055043e+06 7.3859155196190504e+06 3.2593748814198216e+06
1.9568636538741775e+07 6.4094041505563017e+06 7.4946379527043728e+06 3.6117307781442511e+06
1.9622618255879864e+07 6.6927305118128890e+06 7.8301582086905455e+06 3.7345107486974392e+06
2.0102824335556675e+07 6.9559642300087521e+06 8.1677122140239142e+06 3.8144931353861433e+06
2.1022686404401049e+07 7.2827362048416687e+06 8.3321523408140484e+06 4.0181118353053248e+06
2.1201409595024239e+07 7.4046843592693051e+06 8.4634126944425777e+06 4.0712208529135478e+06


==> figures/advection_2d.dat <==
it      block                svd
0       3.874274125562e+01   3.874274125562e+01
1       2.523696256641e-02   2.523608420644e-02
2       4.890961696881e-03   4.052341477148e-03
3       3.446375039709e-03   1.663258557816e-03
4       2.713771964132e-03   1.278090224864e-03
5       1.856488850837e-03   1.183996977035e-03
6       9.912760253482e-04   8.718092715312e-04
7       6.595298544576e-04   4.772775350727e-04
8       3.785092252268e-04   3.002747912702e-04
9       3.153769450675e-04   2.198177950881e-04
10      2.296746996549e-04   1.673307139461e-04
11      1.779277165217e-04   1.404886339725e-04
12      1.268938153234e-04   1.217733250748e-04
13      8.731856581136e-05   1.007430976077e-04
14      6.556628601487e-05   8.174845283885e-05
15      5.050858174106e-05   6.397638102929e-05
16      4.040290558863e-05   4.554045666635e-05
17      3.123367812153e-05   2.863840235088e-05
18      2.270338277640e-05   1.665075903812e-05
19      1.860317914383e-05   9.938253247200e-06
20      1.495907731903e-05   6.481450847051e-06
21      1.120823161348e-05   3.783249760947e-06
22      7.797593328987e-06   1.993680250189e-06
23      5.817005985954e-06   1.036922820254e-06
24      4.550987736228e-06   5.613525579691e-07
25      3.199755100607e-06   2.917150377753e-07
26      2.635842041715e-06   nan
27      1.830799828752e-06   nan
28      1.351241601412e-06   nan
29      1.030518478549e-06   nan
30      7.238692046552e-07   nan
31      5.450391280449e-07   nan
32      3.962600450772e-07   nan
33      3.052831643367e-07   nan


==> figures/advection_2d_op.dat <==
it  Nc      gc     oc
25  19778   1.00878 1.74899
33  5106    1.00227 1.04183


==> figures/advection_2d_param.dat <==
pc      ovl   threshold
{SVD}     1     {$10^{-1}$}
{Block splitting} 1 0.5


==> figures/advection_3d.dat <==
it      block                svd
0       2.839031525010e+02   2.839031525010e+02
1       1.725167930938e-03   1.725177448297e-03
2       6.575861036478e-04   4.036459208803e-04
3       2.916567125185e-04   2.559653368457e-04
4       1.935362047990e-04   1.464063262632e-04
5       1.442805161701e-04   6.836701085191e-05
6       1.012667785691e-04   4.929292752700e-05
7       7.001990678739e-05   3.572588551304e-05
8       4.637653009450e-05   2.282054598436e-05
9       3.286321262945e-05   1.461578473890e-05
10      2.415543861950e-05   9.274694356301e-06
11      1.723884410099e-05   5.565142317105e-06
12      1.226752551500e-05   3.106912185356e-06
13      8.713892642399e-06   1.795495149205e-06
14      6.320330895814e-06   nan
15      4.562101299487e-06   nan
16      3.451714836555e-06   nan
17      2.558483688541e-06   nan    


==> figures/advection_3d_op.dat <==
it  Nc      gc     oc
13  67545   1.00832 1.96454
17  9579    1.00118 1.01865


==> figures/advection_3d_param.dat <==
pc      ovl   threshold
{SVD}     1     {$10^{-1}$}
{Block splitting} 1 0.2


==> figures/bilaplace_2d.dat <==
it      geneo                svd                eps
0       1.996000000000e-03   1.996000000000e-03 1.996000000000e-03
1       1.995999633053e-03   1.995999893710e-03 1.995999990833e-03
2       1.995997386701e-03   1.995999437918e-03 1.995999888544e-03
3       1.995941427235e-03   1.995998543980e-03 1.995987391399e-03
4       1.994957807552e-03   1.995985758450e-03 1.995067396853e-03
5       1.975978731894e-03   1.995943255749e-03 1.912795086772e-03
6       1.732827446496e-03   1.995505017723e-03 5.316469359549e-04
7       7.923159255867e-04   1.990092948475e-03 7.535553292413e-05
8       2.231063897571e-04   1.963250128578e-03 1.038465012466e-05
9       5.819047752693e-05   1.855216129634e-03 5.385946275185e-07
10      1.442033474776e-05   1.331832610667e-03 3.185620722191e-08
11      3.620588246766e-06   5.182757041934e-04 1.229838464560e-09
12      8.947947649008e-07   1.352858330771e-04 5.482081404065e-11
13      2.305831897061e-07   2.451352013666e-05 2.367528539333e-12
14      5.775159199210e-08   2.403565543025e-06 nan  
15      1.480887058653e-08   2.711734624137e-07 nan
16      3.564597183326e-09   2.985389696616e-08 nan
17      9.081366479458e-10   4.483369880445e-09 nan
18      2.193478676770e-10   7.399411799825e-10 nan
19      5.376470327484e-11   4.243343251397e-11 nan
20      1.305170228666e-11   3.071728910080e-12 nan


==> figures/bilaplace_2d_op.dat <==
it  Nc      gc     oc
20  10722   1.0107 1.1326
20  58203   1.05809 5.47432
13  60038   1.05992 5.77219


==> figures/bilaplace_2d_param.dat <==
pc      ovl   threshold
{GenEO}   1     {$0.2$}
{SVD}     1     {$10^{-3}$}
{GEVP}    1     {$10^{6}$}


==> figures/diffusion_heterogeneous_3d.dat <==
it      geneo                svd                eps
0       1.375753716318e-03   1.375753716318e-03 1.375753716318e-03
1       1.366694083470e-03   1.375364563425e-03 1.365945991563e-03
2       1.279191615809e-03   1.373958680210e-03 1.113775966887e-03
3       7.871637481754e-04   1.325657496424e-03 2.058193608778e-04
4       2.630291874722e-04   6.059900013321e-04 2.827887983146e-05
5       7.945935559597e-05   1.028339237559e-04 2.528881502758e-06
6       2.203857262611e-05   1.440848384670e-05 2.330191907014e-07
7       6.244066789139e-06   2.319976408563e-06 2.031741099112e-08
8       1.844760877012e-06   3.530530850929e-07 1.376892454838e-09
9       5.605800815008e-07   4.796410880297e-08 1.546692895644e-10
10      1.639240638801e-07   9.097022258527e-09 9.719130765834e-12
11      4.788609455270e-08   1.041069842628e-09 nan
12      1.241709901585e-08   1.615976288544e-10 nan
13      3.446772980670e-09   2.030137215775e-11 nan
14      9.664879108602e-10   3.450883204789e-12 nan
15      2.759750667569e-10   nan                nan
16      7.321073141524e-11   nan                nan
17      1.907739425628e-11   nan                nan
18      5.427466523153e-12   nan                nan


==> figures/diffusion_heterogeneous_3d_op.dat <==
it  Nc      gc      oc
18  1754    1.0033  1.0116
14  4364    1.00821 1.06144
10  4366    1.00822 1.06144


==> figures/diffusion_heterogeneous_3d_param.dat <==
pc      ovl   threshold
{GenEO}   1     {$0.2$}
{SVD}     4     {$10^{-1}$}
{GEVP}    4     {$10^{2}$}


==> figures/elasticity_2d.dat <==
it      geneo                svd                eps
0       7.340813230759e+01   7.340813230759e+01 7.340813230759e+01
1       7.340800488124e+01   7.340811521966e+01 7.340810548572e+01
2       7.340565729080e+01   7.340777508216e+01 7.340793306747e+01
3       7.335854646559e+01   7.340759810476e+01 7.340768828730e+01
4       7.241518416996e+01   7.340756404757e+01 7.340646861437e+01
5       5.843305182087e+01   7.340704319980e+01 7.330980560312e+01
6       2.191043174806e+01   7.340476268259e+01 5.577042336466e+01
7       5.205198263162e+00   7.332449146456e+01 1.806768291429e+00
8       1.200760812373e+00   4.761204960617e+01 2.545442797167e-02
9       2.852714760226e-01   3.125155065892e+00 3.345930921096e-04
10      6.761165135061e-02   1.741970305995e-01 5.459977575301e-06
11      1.591169036604e-02   3.867347269889e-03 4.571701789477e-08
12      3.727210172816e-03   8.117248028345e-05 nan
13      8.738238463212e-04   1.448023070763e-06 nan
14      2.028306174432e-04   3.152837472251e-08 nan
15      4.791809311699e-05   nan                nan
16      1.125080355893e-05   nan                nan
17      2.754621011757e-06   nan                nan
18      6.688127886568e-07   nan                nan


==> figures/elasticity_2d_op.dat <==
it  Nc      gc     oc
18  10162   1.00937 1.08646
14  25128   1.02318 1.53636
11  25872   1.02386 1.56617


==> figures/elasticity_2d_param.dat <==
pc      ovl   threshold
{GenEO}   1     {$0.2$}
{SVD}     4     {$10^{-2}$}
{GEVP}    4     {$10^{3}$}


==> figures/elasticity_3d.dat <==
it      geneo                svd                eps
0       1.316553206551e+02   1.316553206551e+02 1.316553206551e+02
1       1.316549839879e+02   1.316553086666e+02 1.316552694074e+02
2       1.316461457365e+02   1.316552393575e+02 1.316552209206e+02
3       1.314328783590e+02   1.316552002879e+02 1.316552162695e+02
4       1.272335239108e+02   1.316552000973e+02 1.316550355759e+02
5       8.519378509129e+01   1.316550412572e+02 1.316541446832e+02
6       2.431345845098e+01   1.316548368954e+02 1.316515731205e+02
7       5.805930482972e+00   1.316540519867e+02 1.316509908951e+02
8       1.477540206920e+00   1.316532334889e+02 1.316492205472e+02
9       3.715167120042e-01   1.316455662855e+02 1.314588747111e+02
10      8.328670356349e-02   1.316375897865e+02 1.292545122102e+02
11      1.794010781867e-02   1.316365171849e+02 1.204167812130e+02
12      4.037032163439e-03   1.316345589503e+02 2.209594695588e+01
13      8.966195624922e-04   1.316221201675e+02 1.037274751068e+00
14      2.057207241086e-04   1.315963487658e+02 1.013335033032e-01
15      4.586047790890e-05   1.315061197929e+02 3.314645051729e-03
16      1.091921400004e-05   1.267046939690e+02 8.296938369677e-05
17      2.703285427524e-06   8.753664598624e+01 1.996571791609e-06
18      6.427999275994e-07   9.273757837330e+00 4.251779265447e-08
19      nan                  1.049280219721e+00 nan
20      nan                  5.132677010774e-02 nan
21      nan                  3.544452367969e-03 nan
22      nan                  1.323011356840e-04 nan
23      nan                  5.681469907828e-06 nan
24      nan                  2.453728448412e-07 nan


==> figures/elasticity_3d_op.dat <==
it  Nc      gc     oc
18  13315   1.02552 1.24991
24  109556  1.20995 16.6257
18  111422  1.21352 16.8955


==> figures/elasticity_3d_param.dat <==
pc      ovl   threshold
{GenEO}   1     {$0.2$}
{SVD}     4     {$10^{-3}$}
{GEVP}    4     {$10^{6}$}


==> figures/scaling_eps.dat <==
N       oc      gc      nc      it
2       1.00074 1.00086 11      6
4       1.00098 1.00167 54      8
8       1.00116 1.00403 137     9
16      1.00137 1.00705 311     6
32      1.0015 1.00998  660     10
64      1.00158 1.01276 1395    11
128     1.00151 1.01332 2669    12
256     1.00142 1.0118  4887    12
512     1.00145 1.01299 10108   13


==> figures/scaling_svd.dat <==
N       oc      gc      nc      it
2       1.00151 1.00244 45      6
4       1.00197 1.0067  108     7
8       1.00234 1.01639 275     8
16      1.00281 1.02972 638     8
32      1.00308 1.04195 1351    9
64      1.00321 1.05298 2844    9
128     1.00318 1.05906 5629    10
256     1.00297 1.05162 10232   10
512     1.00304 1.05665 21148   11


==> figures/stokes_2d.dat <==
it      svd
0       3.109404080833e+02
1       1.358156538503e+02
2       4.718379810589e+00
3       2.278423090399e+00
4       1.970454741087e+00
5       6.111729837702e-01
6       8.599275416269e-02
7       1.309117406645e-02
8       1.650589527171e-03
9       3.822218659178e-04
10      9.514735574679e-05
11      1.085741068300e-05
12      6.638824440736e-07


==> figures/stokes_2d_op.dat <==
it  Nc      gc     oc
12  76680   1.0531 6.56692


==> figures/stokes_2d_param.dat <==
pc      ovl   threshold
{SVD}     2     {$10^{-6}$}


==> figures/stokes_3d.dat <==
it      svd
0       7.968733927394e+01
1       7.670340700008e+01
2       4.068589028341e+01
3       2.058498762309e+01
4       4.274359740270e+00
5       2.026501773687e+00
6       7.751888235629e-01
7       2.560785048418e-01
8       5.913737218536e-02
9       1.847417698037e-02
10      3.612581217059e-03
11      5.084993669814e-04
12      9.552524562150e-05
13      9.345512792519e-06
14      9.756623932505e-07
15      1.201924590732e-07


==> figures/stokes_3d_op.dat <==
it  Nc      gc     oc
15  94558   1.05685 5.93593


==> figures/stokes_3d_param.dat <==
pc      ovl   threshold
{SVD}     3     {$10^{-5}$}


==> stokes_overlap_1.dat <==
3.3229264648988797e+03 2.9789085653699458e+03 1.3399960897604280e+03 1.1237768149744893e+03
1.8814338844241822e+03 9.2027816297415666e+02 1.1717830711460653e+02 1.4304997087169085e+02
1.3144810708242555e+03 5.1965346078589926e+02 8.1049013250545798e+01 9.5950416711073146e+01
1.1891188345028208e+03 4.3006077738678499e+02 6.3741996541916336e+01 7.1147492514640589e+01
1.0091859846513470e+03 3.3770778413929031e+02 6.2312063515428832e+01 6.1891376998578870e+01
9.6511821618512715e+02 3.2482935119833479e+02 5.8613042622870083e+01 5.3037825280885194e+01
8.8355250926742588e+02 2.2348641205328869e+02 5.3079467060377141e+01 5.0761918671447475e+01
8.0909142283317465e+02 2.2131728451136880e+02 4.9100859917992516e+01 4.7206095830851957e+01
6.4084188720950169e+02 1.8438702579371920e+02 4.7938307622813106e+01 4.4793066464983426e+01
6.2873475478108992e+02 1.7935754452333413e+02 4.5507391330966286e+01 4.0806957370951451e+01
5.7559412632278293e+02 1.7656396788213971e+02 4.3713972730348843e+01 3.9450485460016310e+01
5.1839942356086749e+02 1.7162812085010842e+02 4.1709559002242067e+01 3.8847853482308651e+01
4.9149529702000234e+02 1.6305932469376930e+02 3.8706640784684247e+01 3.7376712346747077e+01
4.4519007839492423e+02 1.5405600289948578e+02 3.7565272504048146e+01 3.6603216732437566e+01
4.1617454039506913e+02 1.4913402991119557e+02 3.6209260372415834e+01 3.5940426848621740e+01
3.9855620034307464e+02 1.4109864871646252e+02 3.5976053290548656e+01 3.4136997646609700e+01
3.5976905900079254e+02 1.3536287926683036e+02 3.4589686630992212e+01 3.3076074487056189e+01
3.5472521812073808e+02 1.2789921488264224e+02 3.3179462725985644e+01 3.2121839719444957e+01
3.1934291405056081e+02 1.2502364541920529e+02 3.2370719382367035e+01 3.1345273017660041e+01
3.0966194061506275e+02 1.1936996837103065e+02 3.2244198205172829e+01 3.1032086058049778e+01
3.0763387467483443e+02 1.1726494500785704e+02 3.1721277174270547e+01 3.0575232223699828e+01
2.9761035277153962e+02 1.0948233556179953e+02 3.1424625398792386e+01 3.0372843952074405e+01
2.8082901950855569e+02 1.0836430435519139e+02 3.0852193831149027e+01 2.9002270768190421e+01
2.6544579327069471e+02 1.0570503806503685e+02 3.0500864135019803e+01 2.8644270398654303e+01
2.4965228170560979e+02 1.0535064949595628e+02 2.9352669586227524e+01 2.7975488930743790e+01
2.3937662262823483e+02 1.0282287525835795e+02 2.9264843519771883e+01 2.7775221794981253e+01
2.3050058110065601e+02 9.2159098397975541e+01 2.8544609281995140e+01 2.7598578583341958e+01
2.1958412798895958e+02 8.8659704189745227e+01 2.8490205689998859e+01 2.7013122530451685e+01
2.0665412103741352e+02 8.6503525146443934e+01 2.8146535221561049e+01 2.6733503222536118e+01
2.0060681901183113e+02 8.2456901399988425e+01 2.8073165917076700e+01 2.6263912079728325e+01
1.8768387839249505e+02 8.1391956013785901e+01 2.7850724644751981e+01 2.6023869395971047e+01
1.8184945581024110e+02 7.9700014338072577e+01 2.7248300403745507e+01 2.5087008406232865e+01
1.7793826676934108e+02 7.7870043610663558e+01 2.6812788407889332e+01 2.4884872951355966e+01
1.7035098296189960e+02 7.7729868941057433e+01 2.6426573630585210e+01 2.4500974748091991e+01
1.6076263486300724e+02 7.3724409137055815e+01 2.5615193495327659e+01 2.3877274422901717e+01
1.5462711055024226e+02 7.0590798821139060e+01 2.5455739042854944e+01 2.3625203392455905e+01
1.5060638617047437e+02 7.0167843640965316e+01 2.4787710553692619e+01 2.3353985675978635e+01
1.4154476425538749e+02 6.7286399670246027e+01 2.4694210533745391e+01 2.3126092470384414e+01
1.3502744260878453e+02 6.5464872411859233e+01 2.4182269755112642e+01 2.2642695116809424e+01
1.2888822827316059e+02 6.4322400577199645e+01 2.3681320187415135e+01 2.2467232933208226e+01
1.2041822214135199e+02 6.2084117377686148e+01 2.3367366685930872e+01 2.2166598816959802e+01
1.1631960064013933e+02 6.1603663238851020e+01 2.3032913991117880e+01 2.1969069743370504e+01
1.1303850701633746e+02 5.8951885029336431e+01 2.2537875073493289e+01 2.1485956313759480e+01
1.1051100278791245e+02 5.8086561829222894e+01 2.2472095589954847e+01 2.0884736018972298e+01
1.0893887474605407e+02 5.7703600318777369e+01 2.1796298264694222e+01 2.0447334655327193e+01
1.0174424315233888e+02 5.5496231105508294e+01 2.1588706520535027e+01 1.9935520059428224e+01
9.7498149560325075e+01 5.4472498966525741e+01 2.1382205008615944e+01 1.9591237986158937e+01
9.6211958159112925e+01 5.3689627418914689e+01 2.1168663438962316e+01 1.9474407150214486e+01
9.1011340317081164e+01 5.1790425713039831e+01 2.0401147307075004e+01 1.9232181937817700e+01
8.6703463537657100e+01 5.0958090615388578e+01 1.9953178244059874e+01 1.9141943677800995e+01
8.2279885496644681e+01 4.9708769835428015e+01 1.9713694099073219e+01 1.8795471341742338e+01
8.1330490619165388e+01 4.7969777962754513e+01 1.9551847150109793e+01 1.8423272478028213e+01
7.6354897055436467e+01 4.7322040150985160e+01 1.9495941282635044e+01 1.8387362735920963e+01
7.4844582944574441e+01 4.6741374739052368e+01 1.9376060061656784e+01 1.8188930038904264e+01
7.2600830171378291e+01 4.5961437954312771e+01 1.9133449490492900e+01 1.7600501273985916e+01
6.9954870050398512e+01 4.3534527826947290e+01 1.9103664018948251e+01 1.7337837747119924e+01
6.7566630909715357e+01 3.9667300366657642e+01 1.8733951414953228e+01 1.7174894289219452e+01
6.6828816446022756e+01 3.9529201895938350e+01 1.8299068592659019e+01 1.7097775241548916e+01
6.2951162716410707e+01 3.9117184124716736e+01 1.7865242603713316e+01 1.6211538025549210e+01
6.0580492924186622e+01 3.7854624125547346e+01 1.7829696260426470e+01 1.5899222086528944e+01
5.9910469402689785e+01 3.7265655006388606e+01 1.7684766897728405e+01 1.5646230621946236e+01
5.7479791307221660e+01 3.5621996413982750e+01 1.7573614263515182e+01 1.5406882833237923e+01
5.6858832884967363e+01 3.5055063187705194e+01 1.7190230502852234e+01 1.4757076722330108e+01
5.5424362674075326e+01 3.4367294461952874e+01 1.7000757107485732e+01 1.4693356317525605e+01
5.5022579994610972e+01 3.4091018904573154e+01 1.6891523219192575e+01 1.4420520592781786e+01
5.4539732895614222e+01 3.3314922305268503e+01 1.6847376871712395e+01 1.3896206142670733e+01
5.2987518737755757e+01 3.2645533065670449e+01 1.6412480258691239e+01 1.3683283071839609e+01
5.1327710037455667e+01 3.1106293977309498e+01 1.6252778527562487e+01 1.3323128169200459e+01
4.9900259238310973e+01 3.1048719930159862e+01 1.6105061962760644e+01 1.3090578467092941e+01
4.8013088445343421e+01 3.0685458043283958e+01 1.5747852140367206e+01 1.2795277746375453e+01
4.6414551131745853e+01 3.0133620792754943e+01 1.5650682436661191e+01 1.2505374584835435e+01
4.4091520787188585e+01 2.9468258029581420e+01 1.5506890730360858e+01 1.2320550280039265e+01
4.2677604196946277e+01 2.8647103479605132e+01 1.5293998366054490e+01 1.2079777074649733e+01
4.1776160421779544e+01 2.8086405081339738e+01 1.5050569699505797e+01 1.1920476912707892e+01
4.1035182786577380e+01 2.7954105997683612e+01 1.4956192288187479e+01 1.1504734499192715e+01
4.0389981466954424e+01 2.7431961443754282e+01 1.4757295092365730e+01 1.1341146406554515e+01
3.9542074885224189e+01 2.6870395402025686e+01 1.4484841075689369e+01 1.1020972296605160e+01
3.7622858917335208e+01 2.6550138481879351e+01 1.4250086946550132e+01 1.0928342735058621e+01
3.7014584410185876e+01 2.5313331796934328e+01 1.4039927209166686e+01 1.0782438273720906e+01
3.6261384829631240e+01 2.5071887246804593e+01 1.3945707500271975e+01 1.0531636354254154e+01
3.5745528201705717e+01 2.4758954899876137e+01 1.3818810123125168e+01 1.0050803885969826e+01
3.3432963022675565e+01 2.3636309716628610e+01 1.3755744397238397e+01 9.9679925971387213e+00
3.2726194720419599e+01 2.3256116906107664e+01 1.3600697719796694e+01 9.8520473454040829e+00
3.2134241773826218e+01 2.2754059380205248e+01 1.3378444056477273e+01 9.6768294633946947e+00
3.1863107261638209e+01 2.2205750950301962e+01 1.2965692566822010e+01 9.4236792838703813e+00
3.1291020071109486e+01 2.2026798708936507e+01 1.2777799675964630e+01 9.2433208804173095e+00
2.8438465015276385e+01 2.1061073966695819e+01 1.2629022322455281e+01 9.0395259803723977e+00
2.6864826333622748e+01 2.0881619806780368e+01 1.2328320902939687e+01 8.7996204141035523e+00
2.6471028400610802e+01 2.0058825343576562e+01 1.2162052456538664e+01 8.6199349366454321e+00
2.5648302474317610e+01 1.9937713787831719e+01 1.1911946574229709e+01 8.3458853658252909e+00
2.4798920007866908e+01 1.9754789665832551e+01 1.1741527587253715e+01 8.2949179192150684e+00
2.4579888730003905e+01 1.9338476982620527e+01 1.1660028998665737e+01 8.1629720809240442e+00
2.4359903205717611e+01 1.8349539669957721e+01 1.1358729218321139e+01 7.6046080254064687e+00
2.3611306540396598e+01 1.7829261480277701e+01 1.1111385918965757e+01 6.9735306750235617e+00
2.2922291011977865e+01 1.7722134608760317e+01 1.0837526049818591e+01 6.9404974864729674e+00
2.2780093037530957e+01 1.6951878051743737e+01 1.0785518494455154e+01 6.2929456112087188e+00
2.2556066879071430e+01 1.6174284457707301e+01 1.0740557036931394e+01 6.2547339311460970e+00
2.1703266533509566e+01 1.5835290682470331e+01 1.0453020505173992e+01 6.0008900881361411e+00
2.1115258781654127e+01 1.4968590014229905e+01 1.0390037318344701e+01 5.8143269153866122e+00
2.0531125445131444e+01 1.4603792597167608e+01 1.0047507918143511e+01 5.5900643481529917e+00
1.9942000041900755e+01 1.4371726253626774e+01 9.8192589688040144e+00 5.4340695579987877e+00
1.9392665708978299e+01 1.4204785189256091e+01 9.6840630030882178e+00 5.3360985894161210e+00
1.9010077502302170e+01 1.4023012815327657e+01 9.4665909319434594e+00 5.0323551999386575e+00
1.8536910002683918e+01 1.3548768047412880e+01 9.3510300697986999e+00 4.9572114000969618e+00
1.8206733907298943e+01 1.3095497301159595e+01 9.1413765418356707e+00 4.9436401643755259e+00
1.7939166434673343e+01 1.2828583612510995e+01 9.0871555062415847e+00 4.5350089133995724e+00
1.7634323149448871e+01 1.2549060209696179e+01 8.8420745940877872e+00 4.3699203798529682e+00
1.7224504438794916e+01 1.2507270922696611e+01 8.6154693982102906e+00 4.2774579835048723e+00
1.6590314435429672e+01 1.2332244316639242e+01 8.4444452604264892e+00 4.1440426332521039e+00
1.6346076271832491e+01 1.1826487161346785e+01 8.2224435926310360e+00 4.0863339274742101e+00
1.5522575867526797e+01 1.1084077454433970e+01 8.1605085045347767e+00 3.9069961781020979e+00
1.4923934226528793e+01 1.0900477822423561e+01 7.6953986529431910e+00 3.8664785037255061e+00
1.4628900881231891e+01 1.0808813990277466e+01 7.4938234813244398e+00 3.6221845238526407e+00
1.4066596170124557e+01 1.0456612880847848e+01 7.3593997705905281e+00 3.5783068420570459e+00
1.3691908962146618e+01 9.8460229262885690e+00 7.3073471357874276e+00 3.0353655603987275e+00
1.3405980031801176e+01 9.4078691620344781e+00 7.1948566383240475e+00 2.9199515730295769e+00
1.2641831215074507e+01 8.9949302770137649e+00 7.1288053552403507e+00 2.7458739803973908e+00
1.2217292254590390e+01 8.8569262991108797e+00 6.9531884306889884e+00 2.6407517246601802e+00
1.2117216736116580e+01 8.3312132400859564e+00 6.8312314237545744e+00 2.1646400321206061e+00
1.2049580410188002e+01 8.1834484631345799e+00 6.5237543407543734e+00 2.0009779571018198e+00
1.1795421089503330e+01 7.7395885818046004e+00 6.4616755270869835e+00 1.9581293367078256e+00
1.1487955516995184e+01 7.4272625219646740e+00 6.2361158623584343e+00 1.9116865425944152e+00
1.0834386048575974e+01 6.9710001767234830e+00 6.0377089974101423e+00 1.8617995746649012e+00
1.0571606787674780e+01 6.2992325178887603e+00 5.9945364526990019e+00 1.8106131900419826e+00
1.0030486970503185e+01 5.8951160520558226e+00 5.7483487766410182e+00 1.7660126946376191e+00
8.9881121194865994e+00 5.5694140491116215e+00 5.5093532572490957e+00 1.6984240094756811e+00
8.6973471953400736e+00 5.4493220651626553e+00 5.4323352660619806e+00 1.6472881144194127e+00
7.5407351738902442e+00 5.2836201029202003e+00 5.2368814508294186e+00 1.6311102136897329e+00
7.2739803485161891e+00 4.8753054131156697e+00 4.9457093720077703e+00 1.5923579696685670e+00
7.2027544125801946e+00 4.6829143516044036e+00 4.7423616214435027e+00 1.5508585436715350e+00
6.9598257186330326e+00 4.5207531604266853e+00 4.3731955786593542e+00 1.5380321371882189e+00
6.3415338336299412e+00 4.2947631565949473e+00 4.3009891743987820e+00 1.5058645543848759e+00
6.2805111991791147e+00 3.9873335966941919e+00 4.2081284882769641e+00 1.4863198757610649e+00
6.0492182496017639e+00 3.8870306211249113e+00 4.0939677729156010e+00 1.4642344469526709e+00
5.6988320201098270e+00 3.7443210249705037e+00 4.0506175504164101e+00 1.4410909826844189e+00
5.4763558741634810e+00 3.4744988321530759e+00 3.7260330055471216e+00 1.4319396160298168e+00
5.1360198827574504e+00 3.3157416642336091e+00 3.5187594089981409e+00 1.3914481563073706e+00
4.9876651846629443e+00 2.9355785093418127e+00 3.3745745647613443e+00 1.3734847054481418e+00
4.7660658988296927e+00 2.7777843778880067e+00 3.2521517206259363e+00 1.3513632204405479e+00
4.4976311348359381e+00 2.6311243512911986e+00 3.0792385807579801e+00 1.3212861057654948e+00
4.1507912487849516e+00 2.4937011789664476e+00 3.0290695686777167e+00 1.3171431439002452e+00
3.9836891742765337e+00 2.4256366718842957e+00 2.7584934337880500e+00 1.3125077765113300e+00
3.6639382259229194e+00 2.3329623303646367e+00 2.6151189280896152e+00 1.2852152806392017e+00
3.3407889865292688e+00 2.2188870548199469e+00 2.5298673368184668e+00 1.2773116774866817e+00
3.1887267030542694e+00 2.0624102729100642e+00 2.3749200532485699e+00 1.2545585189476411e+00
2.8593917323566571e+00 1.9869795258276080e+00 2.3286386020409151e+00 1.2457222950787137e+00
2.7688211909747840e+00 1.9679959064314065e+00 2.0660097119828231e+00 1.2338160837869021e+00
2.5403592748220873e+00 1.9316301082142595e+00 2.0087701355011776e+00 1.2189896700521274e+00
2.3915367929200988e+00 1.8341604396244136e+00 1.9906083397845722e+00 1.2029398963709725e+00
2.3639429056002808e+00 1.7592321108993754e+00 1.9108311125397412e+00 1.1981230265240870e+00
2.2287629762788246e+00 1.7342865283144753e+00 1.8645759329703524e+00 1.1854116652761069e+00
2.1616778878650642e+00 1.7193574514965633e+00 1.8077183691062106e+00 1.1681549214295615e+00
2.1063560652625797e+00 1.6748408211323331e+00 1.7266984851941662e+00 1.1553113898024712e+00
2.0408918182588649e+00 1.6456012456055615e+00 1.6680102544254127e+00 1.1445448017913558e+00
1.9693205978855501e+00 1.5947202290845301e+00 1.6643654639039756e+00 1.1278880783474121e+00
1.8755661090216944e+00 1.5570311279987030e+00 1.5728411887692162e+00 1.1266596216234805e+00
1.8542735574632294e+00 1.5468540907935886e+00 1.5414236106859140e+00 1.1157512161644543e+00
1.8044671994376935e+00 1.4913450467595597e+00 1.5376974166814925e+00 1.1053097436299566e+00
1.7817701956211318e+00 1.4493327564405709e+00 1.4957099723988769e+00 1.0871074479975271e+00
1.7240141860314213e+00 1.4196292814986886e+00 1.4686461535000535e+00 1.0746098531065351e+00
1.7036314807039381e+00 1.3983162275216945e+00 1.4547381637340357e+00 1.0602730450969828e+00
1.6936169571755291e+00 1.3744799427141257e+00 1.4192230178548839e+00 1.0526578976506709e+00
1.6467595593675071e+00 1.3643948862361115e+00 1.4097048706103923e+00 1.0437354701220869e+00
1.6240508264359117e+00 1.3543814530492713e+00 1.3928809318112974e+00 1.0302708505293705e+00
1.5814579292433273e+00 1.3431459880769443e+00 1.3625048816876477e+00 1.0276998015718966e+00
1.5461702224246423e+00 1.3183022412036234e+00 1.3432863788074700e+00 1.0144041427597810e+00
1.5230547721450667e+00 1.2933040456666085e+00 1.3204674290588723e+00 1.0071726250983593e+00
1.4761950405735984e+00 1.2560424692707655e+00 1.2945488558436080e+00 9.9984647208108302e-01
1.4597081662760019e+00 1.2486947618337954e+00 1.2887002148120914e+00 9.9360065842101075e-01
1.4494098555743207e+00 1.2359395733465297e+00 1.2782626762096310e+00 9.8625598367020484e-01
1.4213467481772781e+00 1.2047816218806482e+00 1.2491760645307532e+00 9.6858692733572582e-01
1.3889440919647575e+00 1.1818766102358860e+00 1.2261151751228894e+00 9.6506725839624130e-01
1.3802960413977421e+00 1.1648412076187511e+00 1.2136126465037651e+00 9.6023968100555301e-01
1.3689451595289279e+00 1.1590045588179618e+00 1.1941378914132903e+00 9.5533304730603530e-01
1.3623381717268734e+00 1.1470654973738312e+00 1.1874131029293062e+00 9.5021404531620646e-01
1.3445018892244647e+00 1.1311119012218964e+00 1.1662489137716827e+00 9.3943004663255014e-01
1.3359704034896440e+00 1.1205880937739698e+00 1.1516483906084440e+00 9.3696760894417497e-01
1.3287923062670441e+00 1.1087556151194948e+00 1.1461634431869387e+00 9.2415588022549366e-01
1.3187729681616804e+00 1.1024694040375465e+00 1.1262325434222160e+00 9.1439141594169060e-01
1.3025115044067177e+00 1.0828039046323628e+00 1.1145918976307945e+00 9.1035149799977955e-01
1.2897423858288528e+00 1.0715924640086034e+00 1.1031312974757861e+00 9.0131895956826980e-01
1.2813904345723641e+00 1.0621340705356694e+00 1.0995929860280302e+00 8.9783015775788522e-01
1.2683477543675021e+00 1.0489594230262114e+00 1.0839951166619057e+00 8.9701363006947532e-01
1.2583995360636826e+00 1.0352387906926852e+00 1.0737482023288074e+00 8.8916052472566243e-01
1.2550326591483445e+00 1.0263246386800480e+00 1.0651314495561062e+00 8.8766194198997661e-01
1.2379473256937157e+00 1.0096809722924589e+00 1.0493506423086609e+00 8.7581074901498679e-01
1.2240309303568233e+00 9.9855142176496259e-01 1.0357300644029648e+00 8.6818967791248802e-01
1.2146469117439993e+00 9.9423998500994137e-01 1.0245760503962129e+00 8.6308114157590732e-01
1.2027395573077315e+00 9.8875158220190795e-01 1.0152232300583381e+00 8.5657883135856805e-01
1.1829439527423427e+00 9.7310274101529270e-01 1.0095880163692919e+00 8.5451772041149521e-01
1.1795364703152849e+00 9.5769798519829019e-01 1.0017492271351427e+00 8.4639423077173404e-01
1.1761658869404832e+00 9.5246689449519617e-01 9.9056168950766488e-01 8.3887583107161956e-01
1.1695702479508276e+00 9.4038056574471107e-01 9.8657137834595032e-01 8.3762594315171057e-01
1.1563725090690991e+00 9.3579015706781443e-01 9.7112503984285969e-01 8.2914583008605469e-01
1.1495534669866310e+00 9.2574756601972452e-01 9.7025096804989464e-01 8.2155314523929024e-01
1.1480231908170710e+00 9.2156133942238971e-01 9.5873604056774597e-01 8.1546808560580197e-01
1.1377199993305331e+00 9.1516525148228578e-01 9.5007146043958091e-01 8.1163587189726094e-01
1.1269622813977818e+00 8.9641708096441663e-01 9.4624629690086481e-01 8.0700691799303870e-01
1.1226246537255540e+00 8.8375810015293454e-01 9.3742993873056324e-01 8.0072807314476779e-01
1.1156729593093051e+00 8.5884376880995661e-01 9.3165840181511828e-01 7.9088285047055917e-01


==> stokes_overlap_3.dat <==
1.9214897561129974e+03 1.7975566918485704e+03 9.0187861420200863e+02 7.3368712436520570e+02
5.3967645489565052e+02 2.8341811046708057e+02 2.9537557998798899e+01 3.6316150955897967e+01
3.0767928018785597e+02 1.2902562598455305e+02 1.9176583010924631e+01 2.0322653569157104e+01
2.7598828558098580e+02 7.9015837699289662e+01 1.4725625795088430e+01 1.4350729925905817e+01
1.8766879554335077e+02 5.5638252146644831e+01 1.2617709509153656e+01 1.2227504357470366e+01
1.6783221638681204e+02 4.9230047724845868e+01 1.0817073279222692e+01 9.8281531649085849e+00
1.4597791656552855e+02 3.9118233589440372e+01 9.7326982182692507e+00 9.0671124687943028e+00
1.3293588157850502e+02 3.0011894344588519e+01 9.3446247278880854e+00 7.5193393585990931e+00
1.2443401534447892e+02 2.8389835195210438e+01 8.3464233388888012e+00 7.2507736392880293e+00
1.0914172887172994e+02 2.1163030710593237e+01 7.8426836720700450e+00 6.3618343136638407e+00
1.0658669872002402e+02 1.7559281669822628e+01 7.4076917577851429e+00 5.9475008430966216e+00
9.9229225441288449e+01 1.7042210636141668e+01 6.9989752607288871e+00 5.6909354668038192e+00
9.1444118100496993e+01 1.4844611139763172e+01 6.7665781275539167e+00 5.3408104043161027e+00
8.7598923032752396e+01 1.3704263294778983e+01 6.6035075388250304e+00 4.7580376042732695e+00
7.5776107310162701e+01 1.2752648827685729e+01 6.0132843573325818e+00 4.6082866020149744e+00
7.2846769696288177e+01 1.2321795430442647e+01 5.5823931601862942e+00 4.5951247644475686e+00
6.6561398372026559e+01 1.1461099029920819e+01 5.2694773787343134e+00 4.2837567003742452e+00
6.2122151308501593e+01 1.1116491555875278e+01 5.1489352132365820e+00 4.1088240221808663e+00
5.8617961342102561e+01 1.0431937467243115e+01 4.8142199976169016e+00 4.0052082539897311e+00
5.5968620231386708e+01 9.6476508281619449e+00 4.6304935735366719e+00 3.8151419542012541e+00
5.2077623595860580e+01 9.5060115340774090e+00 4.4500913253388905e+00 3.6693197745139146e+00
4.9899883913869040e+01 8.9042503465240177e+00 4.1716047111575181e+00 3.5767465383060224e+00
4.7942934449519889e+01 8.0512783060675037e+00 4.0331751414733779e+00 3.4331989204705891e+00
4.5489029455015931e+01 7.0675776138149402e+00 3.7050041377310232e+00 3.3475741456510990e+00
4.0387836454594293e+01 6.8674772757741982e+00 3.5228813424823717e+00 3.2927305106460878e+00
3.8190055224490806e+01 6.0944593856913549e+00 3.2844459130558379e+00 3.1104992234113387e+00
3.5890138212118281e+01 5.9592878743418565e+00 3.2109436949829848e+00 2.8086373756683232e+00
3.2228448134794824e+01 5.4973362743755692e+00 3.0215035549139406e+00 2.7498263863839258e+00
3.0351599546304854e+01 5.2693778541897638e+00 2.9697030697199880e+00 2.6984392533508790e+00
2.6631321205936729e+01 5.0740051473943248e+00 2.9498625169053363e+00 2.5956376878226228e+00
2.5668200991798646e+01 4.8838373004681443e+00 2.7110946998317140e+00 2.4306446242627744e+00
2.3467498924924403e+01 4.6693739745808207e+00 2.6410796886737726e+00 2.2988665945156823e+00
2.1964134461035194e+01 4.5140393238032646e+00 2.5673748456770955e+00 2.2688627645862849e+00
2.0536487092097794e+01 4.3625418348611698e+00 2.4491929523296450e+00 2.2500745535004310e+00
1.8362799187044104e+01 4.0710383313239396e+00 2.3673153625218175e+00 2.1606699151601925e+00
1.7524629741065279e+01 3.8646016291323972e+00 2.2219708133676113e+00 2.0793519478564222e+00
1.5058168549137598e+01 3.8291261841797448e+00 2.0781804290448336e+00 1.9747296092194393e+00
1.4682175716978094e+01 3.6045090363862915e+00 1.9688549277268594e+00 1.8668672103433928e+00
1.3215497058534737e+01 3.5057400092984494e+00 1.8829387078736106e+00 1.8266984338434733e+00
1.2540888347179832e+01 3.4049549760804658e+00 1.8702571462350119e+00 1.8121213073376869e+00
1.0785821561895261e+01 3.3796631228468192e+00 1.7604622043315339e+00 1.7282914507782920e+00
1.0236479203509907e+01 3.1858705259463251e+00 1.7217613360430062e+00 1.7127203499726145e+00
8.7740407694125047e+00 3.0439841442010804e+00 1.6685430102473673e+00 1.6883641155478100e+00
7.8764113647954161e+00 2.8937393153303197e+00 1.6303610727478091e+00 1.6459501838419075e+00
7.1057789277307926e+00 2.8657703535552783e+00 1.5798083863255872e+00 1.5893953662685085e+00
6.8513936787807870e+00 2.7440085950812230e+00 1.5455555121563667e+00 1.5387276549778288e+00
6.8080776911720875e+00 2.6893901526205597e+00 1.4940302680554154e+00 1.5121351397679017e+00
6.6885695180817288e+00 2.6256505687660603e+00 1.4173275438990609e+00 1.4705607275716559e+00
6.2220450461536929e+00 2.4734611526635462e+00 1.3753008325632823e+00 1.4372149641075413e+00
5.9274726326633855e+00 2.4647361338294291e+00 1.3027185134471266e+00 1.3611952994507510e+00
5.6748376964445821e+00 2.4301812637219884e+00 1.2800648406789950e+00 1.3171476737957897e+00
5.0607701093641140e+00 2.3325837695325990e+00 1.2755386701040090e+00 1.2868009306471759e+00
4.5246722653037112e+00 2.1493766745731233e+00 1.2395796570540853e+00 1.2230050673425787e+00
4.2067425827605245e+00 2.0732313462083898e+00 1.2230482964566178e+00 1.1935033692349148e+00
3.9510075576466495e+00 1.9764065783007592e+00 1.2108258774365095e+00 1.1620234298242009e+00
3.8015034428610353e+00 1.8724292986125575e+00 1.1921840523382676e+00 1.1460717634036137e+00
3.5554438150503138e+00 1.7932676623249697e+00 1.1471122613943119e+00 1.1272550709586893e+00
3.4563167584851153e+00 1.7623409648308539e+00 1.0849755813395034e+00 1.1148485376259134e+00
3.2237863266556346e+00 1.6758313501030266e+00 1.0756558130774354e+00 1.0737163471129145e+00
3.0909672460818989e+00 1.6449973790889236e+00 1.0490252741846386e+00 1.0501263495321966e+00
3.0267138688872466e+00 1.6109408372025866e+00 1.0083236997426346e+00 1.0050770513709251e+00
2.8545185863767384e+00 1.6013735000659939e+00 9.9501437358697620e-01 9.7817948988307346e-01
2.7654058994023143e+00 1.5439033468881187e+00 9.8732799150548001e-01 9.2468032336943751e-01
2.7476854408168268e+00 1.5258109974477814e+00 9.6103290166621724e-01 9.0331455808057648e-01
2.7306798677530510e+00 1.5127025438537014e+00 9.1727629980795045e-01 8.8631404646417433e-01
2.6341525153329655e+00 1.4390279725985464e+00 9.0365085467438366e-01 8.6852067810857558e-01
2.5426757228784331e+00 1.4189243294761253e+00 8.7321999408156981e-01 8.3385265536949194e-01
2.5048403944410333e+00 1.3559516041700854e+00 8.6357052175824622e-01 8.2604082842944127e-01
2.4742178376952180e+00 1.3356546622881857e+00 8.6084557601410505e-01 7.8815987418879363e-01
2.4174447285456440e+00 1.3203917070338835e+00 8.2993438322253388e-01 7.8379136161718421e-01
2.3752202469155046e+00 1.2566057674510545e+00 8.1130387808968485e-01 7.6211650814635856e-01
2.2870051281411325e+00 1.2281594857596025e+00 7.9927473949827832e-01 7.4712031755406250e-01
2.2492083802637617e+00 1.2218979176571274e+00 7.8974436504395062e-01 7.2679038269012575e-01
2.0846091255138979e+00 1.1910335768001949e+00 7.6401614452886257e-01 7.0745499979603188e-01
2.0316113831513900e+00 1.1344417426990172e+00 7.5353976610503803e-01 6.9647910202486873e-01
1.9897832939593079e+00 1.0862502637287472e+00 7.3894060680997420e-01 6.8586784327480166e-01
1.9716274871362693e+00 1.0597585314521243e+00 7.3188481495059854e-01 6.6929206388608053e-01
1.9474997502348992e+00 1.0280444471789481e+00 7.2053551784291758e-01 6.5456842283529837e-01
1.7780440766272838e+00 1.0155774132017732e+00 7.1798835977368769e-01 6.4269013640586636e-01
1.7655501319245697e+00 9.8932186567648717e-01 6.9333604084359890e-01 6.2562715986935669e-01
1.6825620890143256e+00 9.6830322610932396e-01 6.9212213136036516e-01 6.2377897524050352e-01
1.6720418282028184e+00 9.4366127577077075e-01 6.7607476607622985e-01 6.1712932698803180e-01
1.6182619841332211e+00 9.2814839592038123e-01 6.6297735638660682e-01 6.0374948025404729e-01
1.5719067524942045e+00 8.9408615120900881e-01 6.5578517802978198e-01 5.9847181757784962e-01
1.4901592029171566e+00 8.3549230250223627e-01 6.3368468951232926e-01 5.8520755640178412e-01
1.4740276441554723e+00 7.9450611699974183e-01 6.1613306013419433e-01 5.5767369417631707e-01
1.4575255276635148e+00 7.8264683931204593e-01 6.1013158089394015e-01 5.5436265980568511e-01
1.3803884989946247e+00 7.6279553182061821e-01 6.0043351898118669e-01 5.4135395081797166e-01
1.3526683559860690e+00 7.5613222536430225e-01 5.9632587341708254e-01 5.3682241467781344e-01
1.3322612278174810e+00 7.4929729829870584e-01 5.9039669787798488e-01 5.3216310813159184e-01
1.2366868631547321e+00 7.4009158290247801e-01 5.8155477623290341e-01 5.2051703157637363e-01
1.1803111687814682e+00 7.0154255442694569e-01 5.7396520283009300e-01 5.1462854794925950e-01
1.1354209024465669e+00 6.6075363908185780e-01 5.5140703410201763e-01 5.0842840957721891e-01
1.1180352302320764e+00 6.5798359261973116e-01 5.4777277928968882e-01 4.9649771620782240e-01
1.0845027613792444e+00 6.3804793437327789e-01 5.4097686982241044e-01 4.8661646863171959e-01
1.0607848118091447e+00 6.2457459918893954e-01 5.3879879637723305e-01 4.6998783887068440e-01
1.0417125649335144e+00 6.0735195180288470e-01 5.2702484313526610e-01 4.6699638369750146e-01
9.7023507363818096e-01 5.9769011315169185e-01 5.2561300610488992e-01 4.5768060384646608e-01
9.5440899319159134e-01 5.8772979522991764e-01 5.1537010394643734e-01 4.4632484672308465e-01
9.1099070257195780e-01 5.6748626583443351e-01 5.0821487689049683e-01 4.4333620779882410e-01
8.7521862213313673e-01 5.6532959185507148e-01 5.0437119263315244e-01 4.3394237895087173e-01
8.5438706461597547e-01 5.4484164336425733e-01 4.9507632353886843e-01 4.2417694432593644e-01
8.4913151994759684e-01 5.3139772825864107e-01 4.8540211362429636e-01 4.1182708938211338e-01
8.2718530013789893e-01 5.1916930543283235e-01 4.7911529781916157e-01 4.0413963062239372e-01
8.0947205840381042e-01 5.1200792000902862e-01 4.7005737725340335e-01 3.9922059265625881e-01
7.8027883498647144e-01 4.9215916548182342e-01 4.6311919178139815e-01 3.9695458292823171e-01
7.6490508936589841e-01 4.8522550908814149e-01 4.5298791001736449e-01 3.9262099849662929e-01
7.5661020639380072e-01 4.8267792871625192e-01 4.4693481701400606e-01 3.8529425204239154e-01
7.4736826105147847e-01 4.7147170917238468e-01 4.4168375010671324e-01 3.7725707151895016e-01
7.3549749209207527e-01 4.5943859948327909e-01 4.3674460299440632e-01 3.6982976583111016e-01
7.1381282118133882e-01 4.4637145024765290e-01 4.3126826944360380e-01 3.6626813550805587e-01
7.0914694623782437e-01 4.4430719459032447e-01 4.2414688266901934e-01 3.5999202854908985e-01
6.7725593063920930e-01 4.3161248013646919e-01 4.2122416209779889e-01 3.5824226031156325e-01
6.5860054151328207e-01 4.1507263789471088e-01 4.1330547830666703e-01 3.4792895922927819e-01
6.3369967685155859e-01 4.1350357647162000e-01 4.0929962996322128e-01 3.4575069397277719e-01
6.2797173202566614e-01 4.0828783625323800e-01 4.0579605840624050e-01 3.3659925325499279e-01
6.0543869307435405e-01 3.9924931551994858e-01 3.9721004409498095e-01 3.2999859849188506e-01
5.9443203235138309e-01 3.8893574686461596e-01 3.9330945289688252e-01 3.2553640519739185e-01
5.8652591387967923e-01 3.8367087818903195e-01 3.8810291037439060e-01 3.2335302046966058e-01
5.7251689840354103e-01 3.7381413827946625e-01 3.8188865151798018e-01 3.1865327106668695e-01
5.5417730605536764e-01 3.6498860523471455e-01 3.7494585550674747e-01 3.1263504878512982e-01
5.3974293329937617e-01 3.5965228372274083e-01 3.7122292165917159e-01 3.1046866556332209e-01
5.1669167359536772e-01 3.5172107266390090e-01 3.6884645580286185e-01 3.0486063601841978e-01
5.0861332793848346e-01 3.4557250533066608e-01 3.6494346445508352e-01 3.0120067604448858e-01
5.0801810685654214e-01 3.3577208379125006e-01 3.6018239216841841e-01 2.9410899787233746e-01
4.9652465194383288e-01 3.2926122516226669e-01 3.5396942159728945e-01 2.9119792683729201e-01
4.8738554634796583e-01 3.2567733262800869e-01 3.5159486750985408e-01 2.8783600837868922e-01
4.8018044687349143e-01 3.2347517723635910e-01 3.3694493408345011e-01 2.8657073541162814e-01
4.5701668499121006e-01 3.0849895792498994e-01 3.3408937079503997e-01 2.8129506814500344e-01
4.5497263474775268e-01 3.0178593535520554e-01 3.3007416450749300e-01 2.7476092949049380e-01
4.4224478588161731e-01 2.9497664996462730e-01 3.2256132647549451e-01 2.7273511479544016e-01
4.2242516544636322e-01 2.8005456632000192e-01 3.1566046272512582e-01 2.6931005841793276e-01
4.1648143224131728e-01 2.7095948260553765e-01 3.1210023960579947e-01 2.6033504459215129e-01
4.0961417293646318e-01 2.6369941902815530e-01 3.1057841082740667e-01 2.5671850004538671e-01
4.0052908568867851e-01 2.6085828863432209e-01 3.0852966111476721e-01 2.5273306857814382e-01
3.9747609792612915e-01 2.5468328257947798e-01 3.0653908275775871e-01 2.5087818917086424e-01
3.8216015682542481e-01 2.5168615340800393e-01 2.9826004588241700e-01 2.4606905176697011e-01
3.7368846118216581e-01 2.4576363847796201e-01 2.9625108578737602e-01 2.4022003956506094e-01
3.6791059108496937e-01 2.3874693036177036e-01 2.8801820911445253e-01 2.3637839927219878e-01
3.6248750774330302e-01 2.3132633267247962e-01 2.8549417533760135e-01 2.3546245623359763e-01
3.5000047134003870e-01 2.3051637675066963e-01 2.8195415569929688e-01 2.3407112917345604e-01
3.4495025831774562e-01 2.2050773364295620e-01 2.7785216962743919e-01 2.3113117881076306e-01
3.3393337270955020e-01 2.1822480993454421e-01 2.7533545743888166e-01 2.2614338048427621e-01
3.3016230958033144e-01 2.1500734196272819e-01 2.7366223682341739e-01 2.2468621720712142e-01
3.2839610582943757e-01 2.1269438266545945e-01 2.6933430133555442e-01 2.2251949045276445e-01
3.2551471541925997e-01 2.0492590259007115e-01 2.6303579075040595e-01 2.1890586068065959e-01
3.1748338706125745e-01 2.0122240125737048e-01 2.5962290339591582e-01 2.1577308771314127e-01
3.1287978328831223e-01 1.9780905656213491e-01 2.5872131463836662e-01 2.1054029988893766e-01
3.0049880429974768e-01 1.9561128940713846e-01 2.5410209766652048e-01 2.0968655205333034e-01
2.9796122267655034e-01 1.8981261036537214e-01 2.5304779978503344e-01 2.0839597025477732e-01
2.9330709941818178e-01 1.8491914579927390e-01 2.4790834267415585e-01 2.0600788552206631e-01
2.8912821203079175e-01 1.7736034797642358e-01 2.4326673030693011e-01 2.0350447085499587e-01
2.8584762977760819e-01 1.7353551600873432e-01 2.4062754038487041e-01 2.0233483809704214e-01
2.7585843176610358e-01 1.6818343839244992e-01 2.3708209677445433e-01 1.9521361404083368e-01
2.7265773610916738e-01 1.6618440659295877e-01 2.3572871288727928e-01 1.9252002908709112e-01
2.7163144148930507e-01 1.6235714979460966e-01 2.3168625642175614e-01 1.8958157575094692e-01
2.6919464890401568e-01 1.6169090559556820e-01 2.2961533878853110e-01 1.8726520394869997e-01
2.6475811467059651e-01 1.5890476989791535e-01 2.2476375269576326e-01 1.8506874985804886e-01
2.5817669092217987e-01 1.5461590418392490e-01 2.2228134554211951e-01 1.8295289418875388e-01
2.5152114004063558e-01 1.5422409182056215e-01 2.1943751662733915e-01 1.8276763118364125e-01
2.4958224206510377e-01 1.4804978787192588e-01 2.1726284042847568e-01 1.7856859606839059e-01
2.4481390629801100e-01 1.4355584626077042e-01 2.1344731666325331e-01 1.7808261790169630e-01
2.4031533286166920e-01 1.4034085811879701e-01 2.1144624391900724e-01 1.7564437914193040e-01
2.3457136872152634e-01 1.3753630911416809e-01 2.0776438408587844e-01 1.7187109074638990e-01
2.3029092321619254e-01 1.3672529699365019e-01 2.0663273319056302e-01 1.6966052498013198e-01
2.2874417931417762e-01 1.3272103543412858e-01 2.0563207837090045e-01 1.6768463784840831e-01
2.2729843476087278e-01 1.3024336206017620e-01 2.0165904172116883e-01 1.6433072673837351e-01
2.2280979283580180e-01 1.2776969652064651e-01 1.9959908649882901e-01 1.6327704172023835e-01
2.2190839359557968e-01 1.2661697326947488e-01 1.9863071126139284e-01 1.6229370542703994e-01
2.1282201958106983e-01 1.2350047127542450e-01 1.9497175887810894e-01 1.5927434718961397e-01
2.0858101416567235e-01 1.2005828164514275e-01 1.9437947241894285e-01 1.5483931349346261e-01
2.0596553122614766e-01 1.1458144979837652e-01 1.9222318450028020e-01 1.5449134567686021e-01
2.0217801481084374e-01 1.1305948145919736e-01 1.8791953446717605e-01 1.5301377926335685e-01
1.9845257334988600e-01 1.0842172254524278e-01 1.8414809097549736e-01 1.5166565457327072e-01
1.9721316910190914e-01 1.0794858641363224e-01 1.8214509458841255e-01 1.5108191404070509e-01
1.9498049452080934e-01 1.0451234144552594e-01 1.8131821684262564e-01 1.4902676427700470e-01
1.9200176178379516e-01 1.0271131791648060e-01 1.7941607162469003e-01 1.4567083648467452e-01
1.8686639784369660e-01 1.0166826922111087e-01 1.7757814941025613e-01 1.4549954972171564e-01
1.8509644127376496e-01 1.0089380761352837e-01 1.7612906220744676e-01 1.4405234477399864e-01
1.8082188415082687e-01 9.9615553312608060e-02 1.7518533728159558e-01 1.4236465318244382e-01
1.7973921837354034e-01 9.6014754245284495e-02 1.7090755849139441e-01 1.4075246519088466e-01
1.7777696820222766e-01 9.5191282439195557e-02 1.6976398966011610e-01 1.3955412511194482e-01
1.7533503260716343e-01 9.1417333388778749e-02 1.6840131153090795e-01 1.3742602334373491e-01
1.7093032074026451e-01 8.9079605869968548e-02 1.6587524271463452e-01 1.3600268360388837e-01
1.6914118841461237e-01 8.7722405673011122e-02 1.6431465289897437e-01 1.3519105204556697e-01
1.6645964187628451e-01 8.5044021661903196e-02 1.6336887329466609e-01 1.3376680055983750e-01
1.6371697224046394e-01 8.4495829276662424e-02 1.5926922036577049e-01 1.3197444758373347e-01
1.6265741141989878e-01 8.4180298200734055e-02 1.5713243707196226e-01 1.3024245012378122e-01
1.5891477990111000e-01 8.1186216754797799e-02 1.5620617393028338e-01 1.2913717067871774e-01
1.5787384099754775e-01 8.0180853496208765e-02 1.5503260765961455e-01 1.2568077596481908e-01
1.5545753974495782e-01 7.9937089947035730e-02 1.5269347679631601e-01 1.2458489875761367e-01
1.5299156339943362e-01 7.7626954743733434e-02 1.5076330159961995e-01 1.2290307534609025e-01
1.5041299182803361e-01 7.6793779852846661e-02 1.4873846150702175e-01 1.2224347685555345e-01
1.4902928344891508e-01 7.4320646500604090e-02 1.4737931361532297e-01 1.2104896728456607e-01
1.4591325661276747e-01 7.3878148162843299e-02 1.4464238164705592e-01 1.1997491542626373e-01
1.4401856452491552e-01 7.1502003957778740e-02 1.4203403043555909e-01 1.1904539807290940e-01
1.4002962287661358e-01 7.0755493422616209e-02 1.4119379113498381e-01 1.1778405413106974e-01
1.3639955059360434e-01 6.9684377999666952e-02 1.4015379483284074e-01 1.1706628442650736e-01
1.3517214677143846e-01 6.9294853296584219e-02 1.3866525204243385e-01 1.1599079066751146e-01
1.3300025097910834e-01 6.6784199160833113e-02 1.3714921459141616e-01 1.1428486315906745e-01


==> stokes_overlap_5.dat <==
1.2979010581059467e+03 1.2775234101372910e+03 6.8801112863573837e+02 5.6365120121876805e+02
1.9831412145324006e+02 1.0871433508058195e+02 1.4566166274145807e+01 1.5884221208905828e+01
1.0665826834882955e+02 4.4977782774411665e+01 9.4987027306666612e+00 8.6945791876083049e+00
9.0756827590399624e+01 2.4662315430466304e+01 7.2817182486372474e+00 5.7652544406027415e+00
6.0779647454914418e+01 1.6550071012627868e+01 6.2836185031749663e+00 4.8460426862825727e+00
5.4048859194717494e+01 1.3416134851454087e+01 4.8833975514478558e+00 3.8765146659587564e+00
4.7188861502077948e+01 1.0432763238040465e+01 4.4485165018556776e+00 3.5146623540137085e+00
4.1420135837256865e+01 7.2629617005726796e+00 4.0167834474436557e+00 2.9135611183256978e+00
3.8236215361265408e+01 6.3081793555255246e+00 3.7366965949316402e+00 2.7047593583973293e+00
3.2038841921401371e+01 4.4687190688014722e+00 3.3945508596922660e+00 2.4508703872276847e+00
2.9516513281887551e+01 3.6711100006665860e+00 3.1617252964441902e+00 2.3273523474062232e+00
2.6916207348637386e+01 3.1431600292419533e+00 2.8473964574743995e+00 1.9452033040315382e+00
2.5399049692480922e+01 2.6941999629482369e+00 2.7148237729451412e+00 1.8934284965241377e+00
2.1511687565298967e+01 2.5389312609228956e+00 2.5653163124854776e+00 1.7593623653412909e+00
1.9753728216336651e+01 2.0038254172858418e+00 2.3271977606601482e+00 1.6208289180348965e+00
1.8759472519727812e+01 1.6937468807809466e+00 2.1689120185549666e+00 1.4730473736269152e+00
1.5405912362786470e+01 1.3885640220276554e+00 2.0997303236127749e+00 1.4371662736033823e+00
1.5051340414352167e+01 1.3483582761825985e+00 1.8121058119916840e+00 1.3225555058482277e+00
1.4819171216239104e+01 1.2790295836380501e+00 1.7887082871864299e+00 1.2785695083374762e+00
1.2648279532223134e+01 1.1213822416438175e+00 1.6343563358949582e+00 1.2306350336879843e+00
1.0955751034712646e+01 1.0651865130768405e+00 1.5694231011397446e+00 1.1206033512103823e+00
1.0480486269356184e+01 8.7227859023548315e-01 1.4381705532132238e+00 1.1009144032965521e+00
8.7908183493864520e+00 8.3749216498457346e-01 1.3473726655391078e+00 1.0389791850810717e+00
8.5743332116348157e+00 7.7155783854071081e-01 1.1817745694195549e+00 9.9774955300519597e-01
7.9228903759592875e+00 7.0033405654216985e-01 1.1574754717824127e+00 9.6102069550418634e-01
7.5196509725749596e+00 6.6595500708943389e-01 1.1494945475873908e+00 9.1617803364772132e-01
7.3562374266405968e+00 6.2300196350898895e-01 1.0800549379204254e+00 8.6504977002166406e-01
5.7409146533042934e+00 5.8328220031549893e-01 1.0416311190230361e+00 8.4800424852848999e-01
5.0704444839025600e+00 5.5931393815122521e-01 1.0231778894211754e+00 7.8185934821516001e-01
4.5605803516531935e+00 5.2647982784497516e-01 9.4429553204387651e-01 7.3409415260561706e-01
4.2063032740400468e+00 5.0465012468202497e-01 8.5480480312518392e-01 6.8983933690593369e-01
3.8455336971821743e+00 4.7728048423056030e-01 8.3332771689907192e-01 6.5551175700757325e-01
3.2846747672394634e+00 4.5870832163894604e-01 8.0436542247590825e-01 6.4792051099742543e-01
3.1218882167134847e+00 4.4928769073786040e-01 7.7387201364165525e-01 6.0526789987047003e-01
2.8979052605668310e+00 4.2032397598936044e-01 7.4155620857574456e-01 5.8338396612308752e-01
2.4748220710129738e+00 4.0836483264146606e-01 7.0363200187324837e-01 5.6390754626756323e-01
2.1292588296655435e+00 3.5590939749046829e-01 6.6802179188968835e-01 5.5313853843531391e-01
1.9477990122836286e+00 3.4870216298722001e-01 6.4032217354587251e-01 5.3340441061324906e-01
1.8171830280037338e+00 3.3613268451274808e-01 6.0502643659293265e-01 5.2251828515263488e-01
1.7151823785992091e+00 3.3059101409929248e-01 5.5685142822890188e-01 5.0072882335974556e-01
1.5511433766874858e+00 3.0010216696296876e-01 5.4832476543545827e-01 4.9216632132617849e-01
1.4769105589590665e+00 2.8060606846351555e-01 5.3143671456946795e-01 4.7242562264761490e-01
1.2892395925696976e+00 2.6731822846042019e-01 5.1470449863681256e-01 4.5621417100765760e-01
1.2036371217052864e+00 2.5264151194316858e-01 5.0025869410962331e-01 4.3199434394560676e-01
1.0352194393108265e+00 2.4457153320046096e-01 4.8891531910194713e-01 4.0126650649070322e-01
1.0231010546904600e+00 2.3216625663572571e-01 4.7123991029165602e-01 3.8714840815074464e-01
9.3441759252221124e-01 2.2132149408951349e-01 4.5343814637914670e-01 3.7530994305438115e-01
8.3751734566324820e-01 2.1558037169874844e-01 4.4181500867965695e-01 3.6693260891089230e-01
8.0794412841984942e-01 2.0066980452675479e-01 4.2376455110017236e-01 3.6191154973032047e-01
7.8440849997607398e-01 1.9817415248618939e-01 4.1878165907477716e-01 3.5405377264678151e-01
7.1877137432082472e-01 1.8603374075228715e-01 3.9823641931046577e-01 3.2817808281887784e-01
6.6489016357889397e-01 1.7817538464840996e-01 3.9033046984671554e-01 3.2235929500076160e-01
6.2865747541262840e-01 1.7662977518426781e-01 3.6176908513878642e-01 3.1268963013815804e-01
5.9670852037782418e-01 1.7053723663824089e-01 3.5636124902414890e-01 3.0689313433050924e-01
5.7475223397369479e-01 1.6328507249334109e-01 3.3909827689153027e-01 3.0420940410593739e-01
5.2128317008236713e-01 1.5168399956890757e-01 3.2779899952460390e-01 2.9489143031788384e-01
4.9306174797820002e-01 1.4688404415330047e-01 3.2249119214221955e-01 2.8485991146558148e-01
4.8322296079321980e-01 1.3919862498975771e-01 3.1392160712406725e-01 2.8240362976416533e-01
4.6984794681730124e-01 1.3549743383237037e-01 3.0402545042220658e-01 2.6959734902076127e-01
4.4075463488229144e-01 1.3314845559783273e-01 2.9359459334993304e-01 2.6744001071395812e-01
4.3122144224162950e-01 1.3080106980798345e-01 2.8971225280235113e-01 2.5929999584636731e-01
4.0566557189572983e-01 1.2291618010952363e-01 2.7565721603566556e-01 2.4691767408060028e-01
3.8771369776855774e-01 1.1853459350196116e-01 2.7271865132858830e-01 2.3152556185748741e-01
3.7617931204487420e-01 1.1615637594043730e-01 2.5480050003859650e-01 2.2845961500048198e-01
3.6115057564148390e-01 1.1547782397036498e-01 2.4820298792284398e-01 2.2724140901418993e-01
3.3445036626969943e-01 1.0966205851968734e-01 2.3968735552437628e-01 2.1619614062068440e-01
3.2947716489898393e-01 1.0232702392695997e-01 2.3349175334566619e-01 2.1369965891536843e-01
3.1882414730349029e-01 9.8588153829441361e-02 2.3085063933121427e-01 2.0648757043109886e-01
3.0405132582935090e-01 9.7321701166602256e-02 2.2420633085075628e-01 2.0050327391192749e-01
2.9033208366234980e-01 9.2872378995532343e-02 2.1792812574750692e-01 1.9541055565856447e-01
2.6996671227039565e-01 9.1804979052446556e-02 2.1393001931976924e-01 1.9039474717901961e-01
2.6323381278165037e-01 8.7735889822359178e-02 2.0759556552797423e-01 1.8498352462835244e-01
2.5380170032983368e-01 8.4460018893308050e-02 2.0389339950537338e-01 1.7626665690038906e-01
2.4752475762706733e-01 8.3752893890899557e-02 1.9822647080402800e-01 1.7344721594286677e-01
2.3514321834323751e-01 8.0518992240552242e-02 1.9628779362259499e-01 1.7211135923984636e-01
2.3054758166348532e-01 7.6361208403575437e-02 1.8965055135146894e-01 1.7055880567167667e-01
2.1505609225802938e-01 7.3552214024341603e-02 1.8317514882215860e-01 1.6752316901190564e-01
2.1317492756673975e-01 6.9883187740276687e-02 1.7984879290406161e-01 1.6284006141263355e-01
2.0065392861452211e-01 6.9140649796023051e-02 1.7839202407833751e-01 1.5982634556656694e-01
1.9637546498405595e-01 6.5700613086729559e-02 1.7157347519413804e-01 1.5623622357168809e-01
1.9218324685188357e-01 6.4531794771494996e-02 1.6500008655502749e-01 1.4684720764870185e-01
1.7795743847997844e-01 6.2150025427883636e-02 1.5814509406567229e-01 1.4552971765805270e-01
1.7658797980122318e-01 6.0061877907211729e-02 1.5424669578293818e-01 1.4432820308578070e-01
1.7304010003676171e-01 5.7349412623842098e-02 1.5098034003543148e-01 1.4002983660724572e-01
1.6842969040333705e-01 5.6037150032502973e-02 1.4767747166535791e-01 1.3818314838677340e-01
1.6568893050260267e-01 5.5636427008340643e-02 1.4473148616827808e-01 1.3382856010921873e-01
1.6325705415641800e-01 5.2797822644332797e-02 1.4275298976516837e-01 1.3348005273389982e-01
1.5728622689242797e-01 5.1427364789310419e-02 1.3953478209112138e-01 1.2748679755398212e-01
1.5182986594667691e-01 5.0910695904978334e-02 1.3542096383385677e-01 1.2444438660206138e-01
1.4543990145324623e-01 4.9818949370675859e-02 1.3295649863423367e-01 1.2217142937893409e-01
1.4325331602789265e-01 4.7841554409651585e-02 1.3044733878419082e-01 1.1766197138355763e-01
1.4076034544761604e-01 4.6346358695914830e-02 1.2854594114743823e-01 1.1575541002227305e-01
1.3929157416552382e-01 4.5538295599509136e-02 1.2799502376253089e-01 1.0980364081516718e-01
1.3410955733737731e-01 4.4290404585698877e-02 1.2227828501271328e-01 1.0855633051253914e-01
1.3222553859495181e-01 4.3181015218049151e-02 1.2021692935782990e-01 1.0778457849205945e-01
1.2627045999044523e-01 4.2484814833297919e-02 1.1881167505674352e-01 1.0654161292439669e-01
1.2465369680991771e-01 4.1330209383713457e-02 1.1510008764896330e-01 1.0159790464395436e-01
1.2052241808836509e-01 4.0183209878811792e-02 1.1168813361369746e-01 1.0133189641534088e-01
1.1880120373497777e-01 3.9299397616854984e-02 1.0959522869967382e-01 9.9392155011768318e-02
1.1665022994539277e-01 3.8778104430660716e-02 1.0524052361508761e-01 9.5711443538659055e-02
1.1086550748810983e-01 3.7944657665461873e-02 1.0350257178384308e-01 9.4769266080735604e-02
1.0703547010069771e-01 3.7217645828077392e-02 1.0204645815800020e-01 9.3767698343737535e-02
1.0274893485327342e-01 3.6549262998845464e-02 1.0058163714298772e-01 9.1152794573092777e-02
1.0226852795736101e-01 3.5068267666939094e-02 9.6405535001887588e-02 8.9362384085729926e-02
9.8325860860296349e-02 3.3998898564719181e-02 9.4731957247711066e-02 8.7422089257511215e-02
9.4148634244467039e-02 3.3414724342033991e-02 9.3347300811239348e-02 8.6462099004444029e-02
9.1091478385572910e-02 3.2582863423370995e-02 9.1990292743321406e-02 8.4681854404525359e-02
8.7851366133687520e-02 3.1303746743296418e-02 9.1176764542660368e-02 8.0148894844756235e-02
8.6779222182975665e-02 3.0698343033415749e-02 8.8404371793554107e-02 7.8521358079941844e-02
8.4004518933806671e-02 2.9416957586743855e-02 8.6560691773495846e-02 7.8219605503759670e-02
8.0849179926724635e-02 2.9017556666926920e-02 8.4709144492272667e-02 7.5821323557516140e-02
8.0456161492432579e-02 2.8625435230841437e-02 8.2526550232798895e-02 7.5395966471263676e-02
7.6873068041879752e-02 2.7859635476901682e-02 8.1557208424552954e-02 7.4143851032433900e-02
7.5020896984789004e-02 2.6903102723708241e-02 7.9155694165747026e-02 7.2172143722664783e-02
7.4968959688937173e-02 2.6377615141884712e-02 7.8131578919363689e-02 7.0585804067812993e-02
7.0948425527804948e-02 2.5977466890927531e-02 7.6213804907826518e-02 6.9589374901974421e-02
6.9839398442538558e-02 2.5693490619062089e-02 7.4552291031985018e-02 6.8411789094036418e-02
6.8621894192821678e-02 2.4550970635649611e-02 7.3697536924483803e-02 6.7219452466812102e-02
6.6909914313841384e-02 2.4351778364887142e-02 7.1358727118668433e-02 6.5223375137198017e-02
6.3763548826561614e-02 2.3641702200439783e-02 7.0957189547107377e-02 6.4011389448341408e-02
6.0911904683909716e-02 2.3224065900300631e-02 6.8894680498093941e-02 6.3278123618018406e-02
6.0286411186869476e-02 2.2022370492423476e-02 6.7517111446476513e-02 6.2264523839118860e-02
5.9483600275649959e-02 2.1428755942520441e-02 6.6325041603834387e-02 6.0582241771479271e-02
5.6456986282661922e-02 2.1138132203010078e-02 6.6232628631465229e-02 5.9121736400994197e-02
5.4008429717062573e-02 2.0677402119387057e-02 6.5366998539887894e-02 5.9082781897809175e-02
5.3588109655470145e-02 2.0188589858820306e-02 6.4159166203211659e-02 5.7100592569196522e-02
5.1723681265704723e-02 1.9752897722900543e-02 6.3067738327928058e-02 5.5253058525318165e-02
5.0860883082383054e-02 1.9126427730830203e-02 6.2515888719146470e-02 5.4891628383106170e-02
4.8641910632227267e-02 1.8830450333699560e-02 6.2335525984830227e-02 5.3082120638749578e-02
4.8533800238447007e-02 1.8374781141142670e-02 6.1378475502541940e-02 5.2126072613947257e-02
4.5336831687304097e-02 1.7712811694619347e-02 6.0130216218580140e-02 5.1523467609105658e-02
4.4404834276143335e-02 1.7515254369102250e-02 5.7910469767368605e-02 5.0294942529966205e-02
4.4280593476133133e-02 1.7211178755531849e-02 5.7282865781920850e-02 4.9226059638565869e-02
4.3953939442611362e-02 1.7110034526810421e-02 5.6225748523934548e-02 4.9126156666849073e-02
4.2951008800258018e-02 1.6566036971635632e-02 5.5578201744227278e-02 4.7582935152159424e-02
4.1992774508734731e-02 1.6409192575356051e-02 5.4687232668594377e-02 4.6768198599340352e-02
4.0917014792707949e-02 1.5857218667543027e-02 5.4467458171128989e-02 4.6311937202683236e-02
4.0681772155580005e-02 1.5318141073375931e-02 5.2951070715525364e-02 4.5785791351774623e-02
3.9900434681961493e-02 1.4878302810199124e-02 5.2157801105492695e-02 4.5355477228463316e-02
3.7906638537626193e-02 1.4731328772700369e-02 5.1513133131486276e-02 4.4904731844782567e-02
3.7562739104376443e-02 1.4691197047273197e-02 5.0696831462597985e-02 4.3775085680948095e-02
3.6950773513129906e-02 1.4218591361347923e-02 5.0269560126134510e-02 4.3138767519529019e-02
3.5088317805499293e-02 1.3959752796275104e-02 4.9440850806993557e-02 4.2743398826059986e-02
3.3965253484083191e-02 1.3418679263635548e-02 4.8064048507321759e-02 4.1218655570546950e-02
3.2933320835577450e-02 1.3234001986566078e-02 4.7897263717030424e-02 4.0897108525545282e-02
3.1948298254992041e-02 1.2994629568367730e-02 4.6355145582208553e-02 3.9230540271821476e-02
3.1279003619722988e-02 1.2632790760761747e-02 4.6292080751279406e-02 3.9147042041624426e-02
3.1042950305710783e-02 1.2509878262035085e-02 4.4828179210464079e-02 3.8907938274244248e-02
3.0257277023472851e-02 1.1967619069999092e-02 4.4361984033571680e-02 3.8035287187647426e-02
2.9236406734189931e-02 1.1773289681209477e-02 4.3488330005889329e-02 3.7750536014696072e-02
2.8255124343975615e-02 1.1462924438319212e-02 4.2779286619327152e-02 3.6914788007140605e-02
2.7436061603949184e-02 1.1117339422565231e-02 4.2027134010598009e-02 3.6128221483599780e-02
2.7211787578421649e-02 1.1009778894012104e-02 4.1640179307947320e-02 3.5611663968129779e-02
2.6043187011670983e-02 1.0753505872318506e-02 4.0902666309738656e-02 3.4780742306869623e-02
2.4994313019156583e-02 1.0682402251039608e-02 3.9878531739295710e-02 3.4443525411966318e-02
2.4378463706244510e-02 1.0395049926425591e-02 3.9366505049030505e-02 3.3377064917746432e-02
2.4173943636227602e-02 1.0271989130249942e-02 3.8771549741058224e-02 3.3176819286166316e-02
2.3873255299903771e-02 9.9001430947064338e-03 3.8483472560214942e-02 3.2798496616432020e-02
2.3596286107831436e-02 9.5852881190699769e-03 3.8128485807745353e-02 3.2274980948210664e-02
2.2921990444298997e-02 9.0763456879349256e-03 3.7244402687734428e-02 3.1781375706576465e-02
2.2864672462406498e-02 8.9259559323844728e-03 3.7001057910137927e-02 3.1472099528491893e-02
2.2566225081745706e-02 8.7755169636784293e-03 3.6504204963021779e-02 3.0764481822928718e-02
2.2275668816387095e-02 8.3937446767800364e-03 3.5814390486893145e-02 3.0390351390053031e-02
2.1127402412241095e-02 8.2957020133017419e-03 3.5524408953300661e-02 2.9781074938298471e-02
2.0992431319228285e-02 7.9555194587078350e-03 3.4811322512201287e-02 2.9314558275573551e-02
2.0500451987754027e-02 7.7737515523029791e-03 3.4712313097002637e-02 2.8933263202977125e-02
1.9927343436964787e-02 7.4624604181315942e-03 3.4382312901593264e-02 2.8450971205755762e-02
1.9285296128222693e-02 7.3153025389988170e-03 3.3644469239823019e-02 2.8084348093175462e-02
1.8908610679424051e-02 7.1520463307255290e-03 3.2766932380537808e-02 2.7586834906215878e-02
1.8777992028686217e-02 7.0259258134815917e-03 3.2666690923159117e-02 2.7330667790378793e-02
1.8462254244059815e-02 6.9888850411249726e-03 3.2461730642774564e-02 2.7053947569283553e-02
1.8156673194152220e-02 6.7821579737688976e-03 3.1750713508194979e-02 2.6505015675587801e-02
1.7736105156955072e-02 6.6458178049434930e-03 3.1301619967315251e-02 2.6201774373568083e-02
1.7108776140168661e-02 6.4521215206267638e-03 3.0900430727613497e-02 2.5803888388195785e-02
1.7022400464392292e-02 6.1921343051198471e-03 3.0287245475327511e-02 2.5178008011845242e-02
1.6643828456035230e-02 6.0883127096525713e-03 2.9970005541423338e-02 2.4996956473182362e-02
1.6235869227861615e-02 6.0019116330726719e-03 2.9629541964857162e-02 2.4816667685394339e-02
1.6064972406787649e-02 5.7990422048565084e-03 2.9558435269593057e-02 2.4541872236231981e-02
1.5974590500311584e-02 5.7527330884774210e-03 2.8819018403576833e-02 2.4132075048624985e-02
1.5684525343951254e-02 5.5311126431603396e-03 2.8463996259788016e-02 2.3906348671672673e-02
1.5251983835121569e-02 5.4108694663635533e-03 2.7756085962975022e-02 2.3480841156244277e-02
1.4913366163770888e-02 5.3187609113787586e-03 2.7689235704653363e-02 2.3137936168334962e-02
1.4540636625578963e-02 5.1337675027128514e-03 2.7495591112766796e-02 2.2481366239143177e-02
1.4240073814498454e-02 5.0750018165133326e-03 2.6924976037354699e-02 2.2302217896546621e-02
1.4033577756904130e-02 4.9100559107215624e-03 2.6521469202548126e-02 2.2121036953352029e-02
1.3907084351369007e-02 4.7579835642012000e-03 2.5992551104870362e-02 2.1787966257414946e-02
1.3484240398010093e-02 4.6352587604783953e-03 2.5935166948821291e-02 2.1456204935504351e-02
1.3165868501464995e-02 4.4379276256039189e-03 2.5207710173075826e-02 2.1336617653602657e-02
1.3018794027544151e-02 4.3482925265658770e-03 2.5074145645047261e-02 2.1006673262867478e-02
1.2877573540950902e-02 4.2056559359687296e-03 2.4746285700570657e-02 2.0823205851415335e-02
1.2622104140286364e-02 4.0556448458518649e-03 2.4268993744361703e-02 2.0563220094132903e-02
1.2289238475081706e-02 3.9799434250948288e-03 2.4061167471899000e-02 2.0095857591785560e-02
1.2140356264444950e-02 3.9544852183999359e-03 2.3719112503378891e-02 2.0004552076314207e-02
1.2015541440960580e-02 3.7525277069914093e-03 2.3631451734544000e-02 1.9571627413866217e-02
1.1836621886282088e-02 3.6432130971763154e-03 2.3273152139789012e-02 1.9326064578428365e-02
1.1466978995752936e-02 3.5925958654813950e-03 2.3052703765083608e-02 1.9115728871400280e-02
1.1305670118246500e-02 3.5074122033864710e-03 2.2911675073066594e-02 1.8885881108857527e-02
1.1196516190719676e-02 3.4599193334515152e-03 2.2593283841339913e-02 1.8634121150765438e-02
1.0859361930101589e-02 3.3488174636553988e-03 2.2401244547547078e-02 1.8374581804467032e-02
1.0726506892964100e-02 3.2598681968706673e-03 2.2087617188940530e-02 1.8236764933991317e-02

